HyperSparse Neural Networks: Shifting Exploration to Exploitation through Adaptive Regularization

Sparse neural networks are a key factor in developing resource-efficient machine learning applications. We propose the novel and powerful sparse learning method Adaptive Regularized Training (ART) to compress dense into sparse networks. Instead of the commonly used binary mask during training to reduce the number of model weights, we inherently shrink weights close to zero in an iterative manner with increasing weight regularization. Our method compresses the pre-trained model knowledge into the weights of highest magnitude. Therefore, we introduce a novel regularization loss named HyperSparse that exploits the highest weights while conserving the ability of weight exploration. Extensive experiments on CIFAR and TinyImageNet show that our method leads to notable performance gains compared to other sparsification methods, especially in extremely high sparsity regimes up to 99.8 percent model sparsity. Additional investigations provide new insights into the patterns that are encoded in weights with high magnitudes.

==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.98_HyperSparse.txt <==
epoch,mDiff
1,0.04863156767179048
2,0.08489100744470034
3,0.1254887258315034
4,0.15320550586471
5,0.17189759520111403
6,0.18729580633067325
7,0.20167639655080072
8,0.21252209308553371
9,0.22152000428471963
10,0.2300358845268063
11,0.23670397943334584
12,0.2428364843875529
13,0.2489154303465267
14,0.25279845750093727
15,0.25780622355524613
16,0.2627872101119383
17,0.26618820630924966
18,0.26910717154946173
19,0.27288308071340583
20,0.27690000535589954
21,0.27885490868191315
22,0.28244336136254083
23,0.28394301322907184
24,0.2852552086122864
25,0.2885490868191313
26,0.29039687215467835
27,0.2923249959830754
28,0.2945744737828718
29,0.2949493867495046
30,0.2970114080659847
31,0.2986181779229822
32,0.3034384874939746
33,0.30303679502972525
34,0.3054737293128381
35,0.3071608376626854
36,0.30643779122703657
37,0.30978522842911466
38,0.3103475978790638
39,0.3126238551764769
40,0.3128648706550265
41,0.31607841036902146
42,0.31822077017835143
43,0.3205238069733812
44,0.3207380429543142
45,0.322318033313695
46,0.32416581864924215
47,0.3249959830753575
48,0.32612072197525577
49,0.3262813989609555
50,0.3278346098227197
51,0.32874511274168494
52,0.3291468052059343
53,0.33115526752718116
54,0.33236034491992933
55,0.3333244068341278
56,0.33501151518397515
57,0.33584167961009054
58,0.33699319800760535
59,0.3379304804241872
60,0.33811793690750364
61,0.3400728402335172
62,0.3414385946119651
63,0.34226875903808046
64,0.3443040008569439
65,0.3467141556424401
66,0.3492849874136361
67,0.35389106100369555
68,0.3552300358845268
69,0.35841679610090516
70,0.3639869316051631
71,0.36827165122382305
72,0.3688875796690054
73,0.37260992983771624
74,0.37622516201596057
75,0.37986717369182155
76,0.3817149590273686
77,0.38800814096727543
78,0.39138235766697016
79,0.39644368271651226
80,0.40078196133040545
81,0.4025761876707193
82,0.40774463071072786
83,0.41435916662203415
84,0.417438808847946
85,0.42247335439987144
86,0.42798993090889614
87,0.43495260028921856
88,0.4415135772052916
89,0.44973488297359543
90,0.4555192544587863
91,0.46341920625569066
92,0.4705961116169461
93,0.47838894542338384
94,0.48813668255583526
95,0.49831289165015263
96,0.5071233463660222
97,0.518049381393605
98,0.5280113545069894
99,0.5403031439130201
100,0.550881045471587
101,0.5626640244229019
102,0.5772320711263457
103,0.5894167425419099
104,0.6044132612072197
105,0.6201863853034117
106,0.6339778265759735
107,0.6506882330887472
108,0.6657383107492904
109,0.6833324406834128
110,0.7010069091103851
111,0.7184135825611911
112,0.7363558459643297
113,0.7548604788174174
114,0.7731508756895721
115,0.7923785549783086
116,0.8102137003909806
117,0.8271919018799208
118,0.8433131594451289
119,0.860639494403085
120,0.876412618499277
121,0.8900701622837556
122,0.9101547854962241
123,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.98_L1.txt <==
epoch,mDiff
1,0.05347865674039955
2,0.08904182957527716
3,0.12256976059129131
4,0.14399335868459107
5,0.15599057361683893
6,0.16533661828504098
7,0.1715494617320979
8,0.1743613089818435
9,0.1789138235766697
10,0.1821809222858979
11,0.18319854319532966
12,0.185528359487976
13,0.18547480049274276
14,0.18710834984735686
15,0.18887579669005408
16,0.18817952975202185
17,0.19061646403513471
18,0.19045578704943494
19,0.1910449359970007
20,0.1913662899684002
21,0.19182154142788282
22,0.19206255690643242
23,0.19225001338974881
24,0.1913930694660168
25,0.19283916233731455
26,0.19444593219431203
27,0.19369610626104655
28,0.19474050666809492
29,0.1949547426490279
30,0.19707032296074126
31,0.19693642547265813
32,0.19632049702747575
33,0.19626693803224252
34,0.197230999946441
35,0.1962401585346259
36,0.19586524556799315
37,0.1977665898987735
38,0.1975523539178405
39,0.19551711209897701
40,0.1975523539178405
41,0.19760591291307375
42,0.19891810829628837
43,0.19929302126292112
44,0.1984360773391891
45,0.19934658025815435
46,0.1977933693963901
47,0.19929302126292112
48,0.20060521664613573
49,0.20288147394354883
50,0.20151571956510095
51,0.2019977505222002
52,0.20140860157463447
53,0.20148894006748433
54,0.20092657061753522
55,0.20181029403888384
56,0.20215842750789995
57,0.2031760484173317
58,0.2023191044935997
59,0.20408655133629694
60,0.20430078731722992
61,0.2055594237052113
62,0.20451502329816293
63,0.20563976219806115
64,0.2054523057147448
65,0.20593433667184405
66,0.20732687054790852
67,0.20705907557174227
68,0.20732687054790852
69,0.20941567136200526
70,0.20949600985485511
71,0.21107600021423598
72,0.21059396925713675
73,0.21220073911413423
74,0.21287022655454985
75,0.21356649349258208
76,0.21570885330191206
77,0.21645867923517756
78,0.21806544909217504
79,0.219350864977773
80,0.22050238337528788
81,0.22154678378233625
82,0.22154678378233625
83,0.2233677896202667
84,0.2241176155535322
85,0.2270365807937443
86,0.2286701301483584
87,0.23011622301965615
88,0.23174977237427025
89,0.23279417278131861
90,0.23539178405013123
91,0.24013175512827378
92,0.2414439505114884
93,0.24299716137325264
94,0.24497884419688287
95,0.24773713245139523
96,0.2517808365915055
97,0.254887258315034
98,0.2584489314980451
99,0.26131433774302393
100,0.2647421134379519
101,0.26827700712334634
102,0.2725617267420063
103,0.2775159338010819
104,0.28214878688875794
105,0.28704943495260027
106,0.29168228804027635
107,0.30030528627282954
108,0.3061699962508703
109,0.3110170853194794
110,0.3179261957045686
111,0.32494242408012425
112,0.3328959348722618
113,0.3404209737025333
114,0.3482405870065878
115,0.3592201810294039
116,0.3705746880188528
117,0.3804563226393873
118,0.3905789727384714
119,0.4039151625515505
120,0.4137700176744684
121,0.4273472229660972
122,0.44046917679824327
123,0.45640297788013495
124,0.47123881955974506
125,0.4816560441326121
126,0.49828611215253604
127,0.5091585881848857
128,0.5215039365861497
129,0.5365807937443093
130,0.5469176798243265
131,0.5632531733704675
132,0.5776873225858283
133,0.6125542284826737
134,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.98_L2.txt <==
epoch,mDiff
1,0.04699801831717637
2,0.08315034009961973
3,0.12208772963419207
4,0.14752825236998554
5,0.163408494456644
6,0.1735043650581115
7,0.17725349472443896
8,0.18113652187884954
9,0.18070804991698355
10,0.18046703443843393
11,0.1811633013764662
12,0.18060093192651705
13,0.1804402549408173
14,0.18003856247656794
15,0.18070804991698355
16,0.18060093192651705
17,0.18014568046703444
18,0.1787799260885866
19,0.17995822398371805
20,0.17982432649563493
21,0.1806277114241337
22,0.1810829628836163
23,0.17995822398371805
24,0.18011890096941782
25,0.1804402549408173
26,0.1804134754432007
27,0.18193990680734828
28,0.18038669594558407
29,0.1792351775480692
30,0.1792351775480692
31,0.17867280809812008
32,0.17829789513148733
33,0.1785924696052702
34,0.1791280595576027
35,0.18014568046703444
36,0.17993144448610143
37,0.17939585453376894
38,0.1780568796529377
39,0.1791280595576027
40,0.17821755663863745
41,0.17851213111242034
42,0.17864602860050346
43,0.17931551604091908
44,0.17784264367200472
45,0.17784264367200472
46,0.17910128005998607
47,0.17837823362433722
48,0.17843179261957046
49,0.1784853516148037
50,0.1792351775480692
51,0.17894060307428633
52,0.17963687001231857
53,0.17875314659096994
54,0.17867280809812008
55,0.18035991644796745
56,0.18073482941460017
57,0.17947619302661882
58,0.18030635745273418
59,0.17993144448610143
60,0.18078838840983344
61,0.18076160891221682
62,0.18060093192651705
63,0.18177922982164854
64,0.18027957795511756
65,0.18113652187884954
66,0.18177922982164854
67,0.18169889132879868
68,0.18252905575491404
69,0.1826093942477639
70,0.1814043168550158
71,0.18094906539553318
72,0.1820738042954314
73,0.18167211183118204
74,0.1827968507310803
75,0.18360023565957903
76,0.18196668630496493
77,0.18373413314766215
78,0.18309142520486316
79,0.18349311766911253
80,0.18277007123346367
81,0.184457179583311
82,0.18461785656901075
83,0.18360023565957903
84,0.1840019281238284
85,0.1845375180761609
86,0.1857158159712924
87,0.1845375180761609
88,0.1846446360666274
89,0.18523378501419313
90,0.18662631889025763
91,0.18566225697605912
92,0.18654598039740775
93,0.18654598039740775
94,0.18788495527823898
95,0.18724224733543998
96,0.18772427829253924
97,0.18825986824487173
98,0.188099191259172
99,0.18887579669005408
100,0.19002731508756895
101,0.1899469765947191
102,0.1891168121686037
103,0.18860800171388784
104,0.19112527448985056
105,0.1920089979111992
106,0.1921428953992823
107,0.19080392051845108
108,0.1913930694660168
109,0.19294628032778105
110,0.19259814685876492
111,0.19286594183493116
112,0.19399068073482942
113,0.19198221841358257
114,0.1913662899684002
115,0.1937496652562798
116,0.19348187028011354
117,0.19401746023244604
118,0.19573134807991002
119,0.19720422044882438
120,0.19771303090354025
121,0.20170317604841734
122,0.20006962669380324
123,0.2026404584649992
124,0.20060521664613573
125,0.2013550425794012
126,0.20424722832199668
127,0.2048095977719458
128,0.20657704461464302
129,0.20580043918376092
130,0.20735365004552514
131,0.20721975255744202
132,0.20796957849070752
133,0.20960312784532162
134,0.21070108724760322
135,0.21257565208076695
136,0.21404852444968134
137,0.21378072947351506
138,0.21766375662792567
139,0.22012747040865513
140,0.22184135825611911
141,0.22350168710834983
142,0.22403727706068235
143,0.22749183225322692
144,0.22850945316265867
145,0.22904504311499116
146,0.23000910502918964
147,0.23448128113116598
148,0.2374270258689947
149,0.23812329280702693
150,0.23964972417117456
151,0.24117615553532215
152,0.24669273204434686
153,0.2492367843179262
154,0.25320014996518664
155,0.25665470515773126
156,0.2599753628621927
157,0.26340313855712066
158,0.26575973434738365
159,0.27122275186117506
160,0.2743827325799368
161,0.2812115044721761
162,0.28571046007176903
163,0.286781639976434
164,0.29642225911841896
165,0.30043918376091266
166,0.3077499866102512
167,0.31409672754539125
168,0.32084516094478066
169,0.32981629264634993
170,0.3327888168817953
171,0.34462535482834344
172,0.35107921375394996
173,0.36219270526484926
174,0.36896791816185526
175,0.383402067377216
176,0.39290878903111776
177,0.40517379893953187
178,0.4134218842054523
179,0.43114991162765787
180,0.44253119811472336
181,0.4602056665416957
182,0.4888329494938675
183,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.995_HyperSparse.txt <==
epoch,mDiff
1,0.028816282806641672
2,0.08355650776647028
3,0.12619175147295125
4,0.15929298339582218
5,0.17268344938403857
6,0.18168184252811997
7,0.19239421531869308
8,0.19700053561863953
9,0.2037493304767006
10,0.2082485270487413
11,0.21092662024638456
12,0.21328334226031065
13,0.21392608462774504
14,0.21831815747188002
15,0.22046063202999464
16,0.22249598286020353
17,0.2241028387787895
18,0.225495447241564
19,0.22635243706480984
20,0.22635243706480984
21,0.22656668452062131
22,0.229887520085699
23,0.2286020353508302
24,0.2309587573647563
25,0.23556507766470272
26,0.23470808784145689
27,0.23352972683449383
28,0.23385109801821102
29,0.23599357257632567
30,0.238243170862346
31,0.23706480985538297
32,0.23877878950187467
33,0.2409212640599893
34,0.24113551151580076
35,0.24263524370648099
36,0.24520621317621855
37,0.2464916979110873
38,0.2472415640064274
39,0.2489555436529191
40,0.25066952329941083
41,0.25066952329941083
42,0.24874129619710766
43,0.2530262453133369
44,0.2550615961435458
45,0.25773968934118907
46,0.253776111408677
47,0.2564542046063203
48,0.25420460632029995
49,0.25870380289234063
50,0.258168184252812
51,0.2598821638993037
52,0.26009641135511513
53,0.26170326727370113
54,0.26116764863417247
55,0.2622388859132298
56,0.26181039100160686
57,0.2647027316550616
58,0.2627745045527584
59,0.26116764863417247
60,0.2629887520085699
61,0.26320299946438136
62,0.2668452062131762
63,0.2675950723085163
64,0.2688805570433851
65,0.2719871451526513
66,0.27134440278521693
67,0.27145152651312265
68,0.2733797536154258
69,0.2739153722549545
70,0.27702196036422067
71,0.2791644349223353
72,0.28034279592929834
73,0.2844134975897161
74,0.28666309587573646
75,0.2878414568826995
76,0.29073379753615425
77,0.29234065345474025
78,0.2950187466523835
79,0.29512587038028926
80,0.29908944831280126
81,0.30380289234065344
82,0.303588644884842
83,0.30862346009641134
84,0.3080878414568827
85,0.3118371719335833
86,0.3139796464916979
87,0.31762185324049275
88,0.32329941081949654
89,0.3264059989287627
90,0.32822710230316016
91,0.33508302088912695
92,0.33851098018211034
93,0.3441885377611141
94,0.3471880021424746
95,0.35436529191215854
96,0.3602570969469738
97,0.3625066952329941
98,0.36636314943760045
99,0.37375468666309586
100,0.3830744509908945
101,0.3873594001071237
102,0.39539367970005357
103,0.40192822710230314
104,0.41178361006963043
105,0.4205677557579004
106,0.4302088912694162
107,0.4402785216925549
108,0.4430637386181039
109,0.45141938939475096
110,0.4654525977504017
111,0.4770219603642207
112,0.4847348687734333
113,0.49887520085698983
114,0.5074450990894483
115,0.5212640599892876
116,0.5351901446170326
117,0.5476164970540974
118,0.5588644884841992
119,0.5711837171933584
120,0.5901446170326727
121,0.5991430101767542
122,0.6142474558114622
123,0.6317086234600964
124,0.6483128012854847
125,0.6624531333690412
126,0.679271558650241
127,0.6950187466523835
128,0.7169791108730584
129,0.7307980717728977
130,0.7495447241564006
131,0.7683985002678093
132,0.7858596679164435
133,0.8025709694697375
134,0.8212104981253348
135,0.8408141403320836
136,0.8568826995179433
137,0.8743438671665774
138,0.888055704338511
139,0.9023031601499732
140,0.9152651312265667
141,0.9234065345474023
142,0.9315479378682379
143,0.9392608462774504
144,0.9442956614890198
145,0.9487948580610606
146,0.9526513122656668
147,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.995_L1.txt <==
epoch,mDiff
1,0.030744509908944832
2,0.07959292983395823
3,0.116336368505624
4,0.1396893411890734
5,0.1580074986609534
6,0.16743438671665775
7,0.1718264595607927
8,0.17739689341189074
9,0.18028923406534547
10,0.18264595607927156
11,0.18425281199785754
12,0.18446705945366898
13,0.18671665773968935
14,0.18618103910016068
15,0.18810926620246385
16,0.18810926620246385
17,0.18960899839314407
18,0.18896625602570968
19,0.19089448312801285
20,0.18821638993036957
21,0.18885913229780396
22,0.18853776111408677
23,0.18746652383502946
24,0.19014461703267274
25,0.19164434922335297
26,0.19207284413497588
27,0.19196572040707016
28,0.19153722549544724
29,0.19282271023031602
30,0.19132297803963577
31,0.18982324584895555
32,0.18982324584895555
33,0.18939475093733263
34,0.18950187466523835
35,0.18950187466523835
36,0.19014461703267274
37,0.19089448312801285
38,0.19217996786288163
39,0.19132297803963577
40,0.18939475093733263
41,0.19164434922335297
42,0.19228709159078736
43,0.19250133904659883
44,0.19325120514193894
45,0.19207284413497588
46,0.19389394750937333
47,0.19475093733261917
48,0.19314408141403322
49,0.19346545259775041
50,0.19657204070701662
51,0.19442956614890197
52,0.19485806106052492
53,0.19282271023031602
54,0.19153722549544724
55,0.19292983395822175
56,0.19507230851633636
57,0.19389394750937333
58,0.19164434922335297
59,0.19164434922335297
60,0.19475093733261917
61,0.19303695768612747
62,0.19389394750937333
63,0.19625066952329942
64,0.19314408141403322
65,0.19292983395822175
66,0.19507230851633636
67,0.19550080342795928
68,0.19496518478843064
69,0.19732190680235673
70,0.19839314408141404
71,0.19710765934654526
72,0.19935725763256562
73,0.20107123727905732
74,0.20117836100696304
75,0.20449919657204071
76,0.20385645420460632
77,0.20567755757900374
78,0.20535618639528655
79,0.20664167113015533
80,0.20589180503481522
81,0.20782003213711836
82,0.21092662024638456
83,0.2079271558650241
84,0.21006963042313873
85,0.20985538296732725
86,0.212747723620782
87,0.21435457953936796
88,0.2151044456347081
89,0.2161756829137654
90,0.21842528119978574
91,0.21735404392072843
92,0.22249598286020353
93,0.22142474558114622
94,0.2250669523299411
95,0.2281735404392073
96,0.23010176754151043
97,0.23160149973219069
98,0.23245848955543652
99,0.23535083020889128
100,0.24070701660417781
101,0.2405998928762721
102,0.2444563470808784
103,0.24831280128548475
104,0.24906266738082486
105,0.25420460632029995
106,0.25763256561328335
107,0.2607391537225495
108,0.2635243706480985
109,0.26802356722013926
110,0.2718800214247456
111,0.27905731119442956
112,0.2821638993036958
113,0.2870915907873594
114,0.2911622924477772
115,0.29705409748259237
116,0.30455275843599355
117,0.30937332619175145
118,0.31762185324049275
119,0.3245848955543653
120,0.3332619175147295
121,0.33754686663095873
122,0.3441885377611141
123,0.35093733261917515
124,0.36122121049812533
125,0.3686127477236208
126,0.3769683985002678
127,0.38671665773968933
128,0.397214783074451
129,0.4116764863417247
130,0.4202463845741832
131,0.4322442420996251
132,0.4433851098018211
133,0.4543117300482057
134,0.46995179432244244
135,0.47905731119442957
136,0.48762720942688803
137,0.4990894483128013
138,0.511944295661489
139,0.5268344938403856
140,0.5401178361006963
141,0.5576861274772362
142,0.571290840921264
143,0.586073915372255
144,0.6002142474558114
145,0.6119978575254419
146,0.6297803963577933
147,0.6483128012854847
148,0.6643813604713444
149,0.6969469737546866
150,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.995_L2.txt <==
epoch,mDiff
1,0.030958757364756295
2,0.09555436529191216
3,0.15532940546331012
4,0.19100160685591858
5,0.2113551151580075
6,0.2295661489019818
7,0.2385645420460632
8,0.2447777182645956
9,0.2527048741296197
10,0.2546331012319229
11,0.2543117300482057
12,0.25634708087841457
13,0.26009641135511513
14,0.2598821638993037
15,0.2620246384574183
16,0.2663095875736476
17,0.2662024638457418
18,0.26588109266202464
19,0.2682378146759507
20,0.26738082485270487
21,0.2668452062131762
22,0.2657739689341189
23,0.2667380824852705
24,0.2685591858596679
25,0.2671665773968934
26,0.2677021960364221
27,0.2704874129619711
28,0.27134440278521693
29,0.2724156400642742
30,0.270915907873594
31,0.2689876807712908
32,0.27080878414568826
33,0.2715586502410284
34,0.2695232994108195
35,0.2695232994108195
36,0.2716657739689341
37,0.2678093197643278
38,0.2701660417782539
39,0.2692019282271023
40,0.2717728976968399
41,0.2690948044991966
42,0.269737546866631
43,0.2719871451526513
44,0.2731655061596144
45,0.2757364756293519
46,0.27616497054097483
47,0.27862881628280667
48,0.27862881628280667
49,0.2777718264595608
50,0.2767005891805035
51,0.275307980717729
52,0.2752008569898233
53,0.27562935190144616
54,0.276486341724692
55,0.27841456882699517
56,0.2791644349223353
57,0.28173540439207284
58,0.2794858061060525
59,0.27980717728976967
60,0.2799143010176754
61,0.2787359400107124
62,0.2815211569362614
63,0.28109266202463845
64,0.27862881628280667
65,0.283663631494376
66,0.2819496518478843
67,0.28205677557579006
68,0.2819496518478843
69,0.2849491162292448
70,0.2840921264059989
71,0.28344938403856457
72,0.2849491162292448
73,0.2858061060524906
74,0.2855918585966792
75,0.2877343331547938
76,0.29105516871987147
77,0.2898768077129084
78,0.2912694161756829
79,0.2905195500803428
80,0.2918050348152116
81,0.29105516871987147
82,0.29287627209426886
83,0.2918050348152116
84,0.2943760042849491
85,0.2939475093733262
86,0.2972683449384039
87,0.2945902517407606
88,0.2950187466523835
89,0.29855382967327265
90,0.29769683985002676
91,0.2994108194965185
92,0.29769683985002676
93,0.2960899839314408
94,0.2959828602035351
95,0.29651847884306376
96,0.3000535618639529
97,0.3023031601499732
98,0.3000535618639529
99,0.3012319228709159
100,0.30198178896625605
101,0.3050883770755222
102,0.3034815211569363
103,0.3032672737011248
104,0.3043385109801821
105,0.30583824317086233
106,0.3076593465452598
107,0.30551687198714517
108,0.311944295661489
109,0.31312265666845207
110,0.31419389394750935
111,0.31215854311730046
112,0.31687198714515263
113,0.3221210498125335
114,0.32137118371719336
115,0.32137118371719336
116,0.32040707016604175
117,0.3243706480985538
118,0.3298339582217461
119,0.33036957686127477
120,0.331869309051955
121,0.3359400107123728
122,0.33722549544724156
123,0.33754686663095873
124,0.3423674343867167
125,0.3441885377611141
126,0.3452597750401714
127,0.34622388859132297
128,0.3483663631494376
129,0.3520085698982325
130,0.3547937868237815
131,0.36122121049812533
132,0.3659346545259775
133,0.3686127477236208
134,0.3698982324584896
135,0.376111408677022
136,0.38189608998393143
137,0.3853240492769148
138,0.3907873594001071
139,0.39025174076057845
140,0.39571505088377074
141,0.40192822710230314
142,0.41049812533476165
143,0.4170326727370112
144,0.4134975897161221
145,0.4266738082485271
146,0.4364220674879486
147,0.4413497589716122
148,0.45463310123192285
149,0.45741831815747186
150,0.46416711301553293
151,0.4735940010712373
152,0.48441349758971614
153,0.49405463310123193
154,0.5046598821638993
155,0.5123727905731119
156,0.5206213176218533
157,0.5256561328334226
158,0.5430101767541511
159,0.5530798071772898
160,0.5693626138189609
161,0.587252276379218
162,0.6224959828602036
163,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.9_HyperSparse.txt <==
epoch,mDiff
1,0.11411815114348454
2,0.1356488672272508
3,0.15551925445878637
4,0.1765304482887901
5,0.19515291093139092
6,0.21022441219002733
7,0.22346419581168658
8,0.23555246103583097
9,0.24716940710192276
10,0.25575491403781264
11,0.2656044132612072
12,0.2739167693214075
13,0.28163462053451876
14,0.2882277328477318
15,0.29493867495045795
16,0.29983396711477694
17,0.3057790155856676
18,0.31190080874082804
19,0.31633013764661777
20,0.32180386695945584
21,0.3277221359327299
22,0.33195865245567996
23,0.33673075893096244
24,0.3410851052434256
25,0.3448074554121365
26,0.3489743452412833
27,0.3535589952332494
28,0.356831449842001
29,0.3604573938192919
30,0.3647849606341385
31,0.3682180922285898
32,0.3713834288468748
33,0.37541106528841517
34,0.3789995179690429
35,0.38140967275453913
36,0.38482673665042044
37,0.3893738953457233
38,0.39102351239890737
39,0.39496009854855124
40,0.39907342938246476
41,0.4014621605698677
42,0.40431149911627656
43,0.4066788067055862
44,0.41017085319479407
45,0.4132986985164158
46,0.41650688233088745
47,0.4191848320925499
48,0.42201810294038883
49,0.42386588827593596
50,0.4261957045685823
51,0.42882009533501153
52,0.4309892346419581
53,0.4349954474854052
54,0.4370574688018853
55,0.44083873386535266
56,0.44209737025333407
57,0.4455626372449253
58,0.4475443200685555
59,0.45134700873011624
60,0.4532697766589899
61,0.45557816935354295
62,0.4588345562637245
63,0.46341385035616733
64,0.4673772160034278
65,0.47351507685715816
66,0.48026351025654757
67,0.4850195490332601
68,0.4915644582507632
69,0.49844678913823576
70,0.5040437041401103
71,0.511702640458465
72,0.5180172459964651
73,0.5260457393819292
74,0.5335332869155375
75,0.5415564244014782
76,0.5488779390498634
77,0.5564993840715549
78,0.5642922178779927
79,0.5753735739917519
80,0.5845535857747308
81,0.5942745434095656
82,0.6049756306571689
83,0.616844304000857
84,0.628086337100316
85,0.6384500026779497
86,0.6509935193615768
87,0.6645010979594023
88,0.6773499009158588
89,0.6913716458679235
90,0.7064377912270365
91,0.7214289539928231
92,0.7381447164051202
93,0.7552407476835734
94,0.7734186706657383
95,0.7935032938782068
96,0.8162069519575813
97,0.8422901826361737
98,0.8784692839162337
99,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.9_L1.txt <==
epoch,mDiff
1,0.1156124471104922
2,0.13610411868673344
3,0.1560441326120722
4,0.1717208505168443
5,0.18555513898559264
6,0.19710781425740453
7,0.20585399817899416
8,0.21427347222966098
9,0.2202935032938782
10,0.2273150875689572
11,0.23067859246960526
12,0.23466338171495904
13,0.23891596593647904
14,0.2409512077553425
15,0.24430935675646726
16,0.24606073590059452
17,0.24797814792994483
18,0.25027582882545124
19,0.2509506721653902
20,0.2522628675486048
21,0.25430882116651493
22,0.25476942852552087
23,0.25652616356917146
24,0.258529269990895
25,0.259766482780783
26,0.2595736703979433
27,0.2604199025226287
28,0.2611804402549408
29,0.2620962990734294
30,0.2628729045043115
31,0.26368164533233357
32,0.2641261849927695
33,0.2651009587060147
34,0.2652187884955278
35,0.26577580204595364
36,0.26597932622784
37,0.2668416260510953
38,0.2673129452091479
39,0.26799314444861017
40,0.26876439397996893
41,0.2689946976594719
42,0.2694660168175245
43,0.2710513630764287
44,0.27168335922018105
45,0.2714798350382947
46,0.2728563012157892
47,0.27336511167050503
48,0.27434524128327353
49,0.27359541535000803
50,0.2751164908146323
51,0.2757163515612447
52,0.27638048310213703
53,0.2761394676235874
54,0.27618231481977396
55,0.2771517326334958
56,0.2764876010926035
57,0.2778212200739114
58,0.2773820363129988
59,0.2786353168014568
60,0.27901022976808953
61,0.27876921428953993
62,0.2798511059932516
63,0.28065984682127365
64,0.2824165818649242
65,0.28340742327673935
66,0.28448395908092766
67,0.28721011193830004
68,0.28877403459911094
69,0.290455787049435
70,0.2923892667773553
71,0.29376573295484976
72,0.2962830057308125
73,0.2989073964972417
74,0.3013711102779712
75,0.30492207166193563
76,0.3056504739971078
77,0.30853730384017997
78,0.3116490814632317
79,0.3143859461196508
80,0.31727277596272296
81,0.32042740078196136
82,0.3244336136254084
83,0.3276203738417867
84,0.33136950350811417
85,0.33569707032296076
86,0.34031385571206685
87,0.3441272561726742
88,0.3500615928445182
89,0.3548015639226608
90,0.360211022441219
91,0.3662417653044829
92,0.3733061967757485
93,0.37950832842375876
94,0.3867387927802474
95,0.39481548926142146
96,0.40271544105832574
97,0.41107600021423596
98,0.4214075303947298
99,0.4313534358095442
100,0.4403459911092068
101,0.4508274864763537
102,0.46091264527877457
103,0.4717636977130309
104,0.48336993198007605
105,0.4946280327781051
106,0.5048256654705158
107,0.5165443736275508
108,0.5291896524021209
109,0.5419741845642976
110,0.5593219431203471
111,0.5833431524824594
112,0.6306518129719887
113,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=resnet32_pruneRate=0.9_L2.txt <==
epoch,mDiff
1,0.1130791066359595
2,0.13691821541427882
3,0.15167907450056237
4,0.1631299876814311
5,0.17357934765143807
6,0.18182207701783515
7,0.1873493653259065
8,0.19152161105457663
9,0.19594558406084303
10,0.19770767500401693
11,0.19946976594719082
12,0.20026779497616626
13,0.20217449520646993
14,0.2028118472497456
15,0.2039740774463071
16,0.2039955010444004
17,0.20460071769053612
18,0.20418831342724011
19,0.20448288790102298
20,0.2041026190348669
21,0.20425258422152
22,0.2042900755181833
23,0.20383482405870065
24,0.2039901451448771
25,0.2045525145948262
26,0.20445075250388303
27,0.20381340046060736
28,0.20299394783353863
29,0.20384017995822398
30,0.2045096673986396
31,0.20384017995822398
32,0.2038830271544106
33,0.20473461517861924
34,0.20445610840340636
35,0.20333672540303144
36,0.20378126506346741
37,0.2038669594558406
38,0.204664988484816
39,0.20412939853248352
40,0.2042954314177066
41,0.2038669594558406
42,0.20365272347490762
43,0.20385624765679397
44,0.20349204648920785
45,0.20417224572867013
46,0.2049595629585989
47,0.2052166461357185
48,0.20459000589148948
49,0.20462749718815276
50,0.20445075250388303
51,0.20423651652295002
52,0.20432756681484657
53,0.20442932890578971
54,0.20520593433667184
55,0.20501312195383214
56,0.2049381393605056
57,0.20493278346098226
58,0.2048524449681324
59,0.20503454555192543
60,0.2040169246424937
61,0.20406512773820362
62,0.204038348240587
63,0.2044453966043597
64,0.20479353007337583
65,0.20493278346098226
66,0.2057147447913877
67,0.20569867709281775
68,0.20527556103047506
69,0.20627711424133682
70,0.20657168871511972
71,0.2062931819399068
72,0.20623426704515024
73,0.2065663328155964
74,0.20695195758127577
75,0.2075571742274115
76,0.20799635798832414
77,0.20845160944780675
78,0.20920143538107225
79,0.20959241604627496
80,0.2102672593862139
81,0.2105189866638102
82,0.2106903754485566
83,0.21072251084569654
84,0.21023512398907396
85,0.21164908146323175
86,0.21152053987467195
87,0.21203470622891116
88,0.21215789191794762
89,0.2123239248031707
90,0.2117722671522682
91,0.21349151089925553
92,0.21344866370306892
93,0.2134861549997322
94,0.21347008730116224
95,0.2139360505596915
96,0.21499651866530983
97,0.21545177012479247
98,0.21596593647903164
99,0.21705318408226662
100,0.2172192169674897
101,0.216812168603717
102,0.21661400032135397
103,0.2173906057522361
104,0.21852605645118098
105,0.21808687269026833
106,0.2194579829682395
107,0.21946869476728617
108,0.22007926731294522
109,0.2213646831985432
110,0.22153071608376626
111,0.22301430025172728
112,0.22408012425686893
113,0.22512988056344063
114,0.227443629157517
115,0.2268812597075679
116,0.2279149483155696
117,0.2290932462107011
118,0.22930748219163408
119,0.23090354024958493
120,0.23174977237427025
121,0.2334583043222109
122,0.2332654919393712
123,0.2338653526859836
124,0.2355417492367843
125,0.23908735472122544
126,0.23993358684591076
127,0.2421509292485673
128,0.24303465266991592
129,0.24356488672272508
130,0.24592148251298807
131,0.24692303572384983
132,0.2481388249156446
133,0.2508221305768304
134,0.25195222537625195
135,0.2543516683627015
136,0.2552889507792834
137,0.25749558138289325
138,0.2593272990198704
139,0.26322639387285096
140,0.26552943066788065
141,0.26745219859675434
142,0.2703015371431632
143,0.27258850623962294
144,0.275935943441701
145,0.2779336939639012
146,0.2814632317497724
147,0.28600503454555193
148,0.2901612125756521
149,0.2925874350597183
150,0.2960044989555996
151,0.29932515666006104
152,0.30292967703925877
153,0.30755717422741147
154,0.31209897702319106
155,0.31560709121096886
156,0.3215789191794762
157,0.32629211076000214
158,0.33241390391516257
159,0.33658614964383265
160,0.3418724224733544
161,0.347897809437095
162,0.3571206684162605
163,0.3586470997804081
164,0.3655829896631139
165,0.3750254405227358
166,0.3828879010229768
167,0.38959348722617965
168,0.39684537518076163
169,0.4056665416956778
170,0.41504472176101975
171,0.4229393176584007
172,0.43413314766214983
173,0.4421669969471373
174,0.4521825290557549
175,0.4650420438112581
176,0.4939210540410262
177,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.98_HyperSparse.txt <==
epoch,mDiff
1,0.1103634520093373
2,0.1267236504144235
3,0.141937862636117
4,0.1641450818508175
5,0.18508922498947436
6,0.20394318898059546
7,0.21931435148392756
8,0.23170844118475042
9,0.24249815022882354
10,0.2512201015941664
11,0.25831525083395407
12,0.2645434366132621
13,0.2698872200119083
14,0.2745733069922596
15,0.27991210784228243
16,0.2840600795713015
17,0.2885593209782736
18,0.29171078298260344
19,0.29523344485938
20,0.2979389687619114
21,0.30179047884783544
22,0.3045333718650427
23,0.30761507818864425
24,0.3106494503003231
25,0.3131183031432408
26,0.3156295076494578
27,0.31829018861437813
28,0.3210280990829619
29,0.3240325759029001
30,0.3266708353990149
31,0.3285866253447301
32,0.331080390930765
33,0.33320544791866485
34,0.33523085393409585
35,0.33798371204854993
36,0.34033547499881667
37,0.3426399037371606
38,0.34440372594986063
39,0.34598319386349313
40,0.3479861784101186
41,0.3495158208375166
42,0.3521914494483073
43,0.35416702997750377
44,0.35660349625436905
45,0.35870613177346344
46,0.361184949713628
47,0.3619995964135615
48,0.3640175286060573
49,0.3650389510738638
50,0.3667604216232645
51,0.3686064558882514
52,0.37087102423760776
53,0.37229603314391346
54,0.37422178818687546
55,0.37601052314269273
56,0.3780857546443581
57,0.3798097164680706
58,0.3820792673660504
59,0.384089725735611
60,0.38537273200614847
61,0.3874056118445146
62,0.3905221960084803
63,0.3936786405614336
64,0.39937369363803277
65,0.4042516087403868
66,0.4110527876113911
67,0.41737315054023283
68,0.4241917683314192
69,0.43031282931532305
70,0.43727095846796593
71,0.44559679721774487
72,0.4536485957932342
73,0.4620840506127289
74,0.4714811373165488
75,0.47987922302136765
76,0.48857377036928157
77,0.4982025455840917
78,0.5083744185988575
79,0.5192737437126465
80,0.5303972835144904
81,0.5421436418942653
82,0.5539074391942223
83,0.5674649539986198
84,0.5810523640947581
85,0.5950035002404079
86,0.608962110208993
87,0.6247592806196297
88,0.6404742389779796
89,0.658075091990304
90,0.6760994616356213
91,0.6967072827421955
92,0.7201676129356928
93,0.747623947125194
94,0.7826761766911393
95,0.8313133250789111
96,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.98_L1.txt <==
epoch,mDiff
1,0.11231162852110484
2,0.1251267435806089
3,0.13817105587679154
4,0.1556672753680235
5,0.1746806809150949
6,0.19280221025856936
7,0.2077523474032202
8,0.2193218253068627
9,0.22928443127944376
10,0.2365639348182989
11,0.24184294508484033
12,0.2458563880010264
13,0.250143871091502
14,0.25306613585915333
15,0.2556097269314227
16,0.25814086163213346
17,0.2606371184924801
18,0.26211693543364367
19,0.2630013378143054
20,0.2641846931123739
21,0.2654328215425472
22,0.26586381199847536
23,0.2671393444460776
24,0.26781946233317805
25,0.2683501037615751
26,0.26870884726246325
27,0.26935657858351125
28,0.2693715262293816
29,0.2696231449348656
30,0.2699669407898834
31,0.2703979312458115
32,0.27102573237236577
33,0.2708488518962334
34,0.2718578179924813
35,0.2724681801988535
36,0.27245074127867147
37,0.2731906497492532
38,0.27275965929332513
39,0.27375866029232615
40,0.2733774953226325
41,0.27349458521528347
42,0.2736415703996751
43,0.274209580942748
44,0.2736291140281165
45,0.2739405233170819
46,0.2744337956308031
47,0.27470036198215747
48,0.2751936342958787
49,0.2751213873408387
50,0.27530574163990623
51,0.2757417146444578
52,0.27617021382607415
53,0.2759758944297598
54,0.2766684686884188
55,0.2769773867030725
56,0.2772489356030503
57,0.2769250699425263
58,0.2767731022095112
59,0.2765463962471444
60,0.27587126090866737
61,0.27735855167276613
62,0.27736104294707786
63,0.2773460953012075
64,0.278763630384578
65,0.279969407151452
66,0.281553857613708
67,0.2833475751181487
68,0.2843465761171497
69,0.2860281862775628
70,0.28773969172971664
71,0.29006903321117783
72,0.2924058485155742
73,0.29496936978233734
74,0.29795640768209347
75,0.3011527126240343
76,0.304593162448524
77,0.30733356419141955
78,0.31139434131952837
79,0.31503658436326765
80,0.32028569933806844
81,0.32477995819641703
82,0.3291471620648678
83,0.3340674288305211
84,0.33911973313469573
85,0.3444136910471075
86,0.3498496515952875
87,0.3561201890378948
88,0.36398015949138146
89,0.3716059501595661
90,0.3794958159047935
91,0.3878714801408068
92,0.3962596007483788
93,0.40490930515868173
94,0.41568655783119624
95,0.42586092212027377
96,0.4378987595945202
97,0.44890770077802494
98,0.4626097094925025
99,0.47406209750349404
100,0.4888552843665063
101,0.5036310323093366
102,0.5200061783602931
103,0.542190976106188
104,0.5750135151631411
105,0.6354269172224284
106,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.98_L2.txt <==
epoch,mDiff
1,0.016601852013323336
2,0.01640255006838548
3,0.016046297841809064
4,0.015734888552843666
5,0.015308880645539
6,0.014795678137324023
7,0.014900311658416397
8,0.014708483536413712
9,0.014885364012546058
10,0.014860451269428825
11,0.014740870102466112
12,0.014930206950157074
13,0.014765782845583345
14,0.015201755850134903
15,0.015303898096915554
16,0.015191790752888009
17,0.015139473992341822
18,0.015179334381329394
19,0.015391092697825865
20,0.01534874103452657
21,0.015321337017097616
22,0.015358706131773463
23,0.015234142416187304
24,0.015179334381329394
25,0.015241616239122473
26,0.01527898535379832
27,0.015303898096915554
28,0.015450883281307221
29,0.015286459176733491
30,0.015610324837257505
31,0.015376145051955526
32,0.015423479263878267
33,0.015640220128998183
34,0.015485761121671346
35,0.015719940906973325
36,0.015463339652865837
37,0.015779731490454682
38,0.015682571792297477
39,0.015670115420738862
40,0.0158245744280657
41,0.015874399914300164
42,0.015802152959260192
43,0.015774748941831236
44,0.016048789116120787
45,0.01609114077942008
46,0.01621321322069452
47,0.01625307360968209
48,0.016165879008771776
49,0.01607370185923802
50,0.015819591879442253
51,0.015993981081262876
52,0.016103597150978696
53,0.01619079175188901
54,0.01601142000144494
55,0.016158405185836607
56,0.01611356224822559
57,0.016086158230796635
58,0.016076193133549743
59,0.016103597150978696
60,0.01613847499134282
61,0.016357707130774463
62,0.01624559978674692
63,0.01612850989409593
64,0.01612850989409593
65,0.016452375554619942
66,0.016542061429841978
67,0.016701502985792264
68,0.01661430838488195
69,0.016594378190388167
70,0.01664420367662263
71,0.016811119055508084
72,0.016569465447270934
73,0.016689046614233646
74,0.01652711378397164
75,0.016477288297737175
76,0.016502201040854408
77,0.016599360739011613
78,0.016624273482128842
79,0.016679081516986754
80,0.01658192181882955
81,0.0167164506316626
82,0.016669116419739862
83,0.016721433180286047
84,0.016955612965588028
85,0.01700543845182249
86,0.017052772663745233
87,0.016803645232572915
88,0.01678620631239085
89,0.016841014347248762
90,0.01699796462888732
91,0.017102598149979695
92,0.017214705494007238
93,0.01721719676831896
94,0.01713747599034382
95,0.017095124327044527
96,0.017132493441720374
97,0.017351725581152014
98,0.016985508257328707
99,0.016943156594029413
100,0.016806136506884638
101,0.01701042100044594
102,0.016920735125223903
103,0.016943156594029413
104,0.016821084152754975
105,0.01680862778119636
106,0.016559500350024042
107,0.016850979444495654
108,0.016920735125223903
109,0.016751328472026726
110,0.01674634592340328
111,0.0165445527041537
112,0.01644988428030822
113,0.016726415728909493
114,0.01673887210046811
115,0.016798662683949465
116,0.017052772663745233
117,0.017052772663745233
118,0.017025368646316277
119,0.017169862556396222
120,0.01694066531971769
121,0.016923226399535626
122,0.01712751089309693
123,0.017364181952710632
124,0.017249583334371363
125,0.017296917546294106
126,0.01662676475644057
127,0.016992982080263876
128,0.016639221127999183
129,0.016514657412413022
130,0.01701789482338111
131,0.01662178220781712
132,0.01666662514542814
133,0.016586904367452995
134,0.01696557806283492
135,0.01655202652708887
136,0.016679081516986754
137,0.016781223763767405
138,0.017072702858239017
139,0.01676876739220879
140,0.01722965313987758
141,0.017306882643540997
142,0.01732183028941134
143,0.017414007438945094
144,0.01732432156372306
145,0.017493728216920235
146,0.01732432156372306
147,0.01775282074533945
148,0.017952122690277305
149,0.01812900316640965
150,0.017443902730685773
151,0.017857454266431823
152,0.018203741395761346
153,0.018455360101245388
154,0.0189511236892783
155,0.018906280751667285
156,0.019030844467253446
157,0.01937713159658297
158,0.019820578424069694
159,0.019297410818607825
160,0.0197782267607704
161,0.019994967625890318
162,0.019583907364455994
163,0.02000244144882549
164,0.020396062790077753
165,0.020306376914855716
166,0.0202291474111923
167,0.0209167391212279
168,0.02140253761201392
169,0.02172142072391449
170,0.021327799382662226
171,0.0225709452642121
172,0.023365661769651793
173,0.02373686164209855
174,0.02384647771181437
175,0.025194257114456615
176,0.026265505068497588
177,0.026380103686836853
178,0.027379104685837853
179,0.027857429353688706
180,0.028706953893986312
181,0.02919026111046061
182,0.029511635496672902
183,0.029698481070052143
184,0.02915040072147304
185,0.029728376361792822
186,0.03093913567729029
187,0.03311152687711291
188,0.034568922349470975
189,0.03613593389154486
190,0.03603379164476422
191,0.038956056412415514
192,0.03972586017473798
193,0.04009456877287301
194,0.04424752305051557
195,0.045226593855022784
196,0.05020665120415744
197,0.05163664265908655
198,0.053749243275427815
199,0.05764808757327461
200,0.05898590187866996
201,0.058642106023652156
202,0.06396845050211633
203,0.06196546595549089
204,0.06823102084947472
205,0.06848513082927048
206,0.07038348185480355
207,0.07417769263155796
208,0.07470584278564328
209,0.07424246576366277
210,0.08190064299789986
211,0.09316120288688867
212,0.10686570287567794
213,0.11851988410591902
214,0.11779243200689585
215,0.1238138420183308
216,0.14739126210447906
217,0.1578894920540806
218,0.17470559365821212
219,0.20663376523725652
220,0.23431680538912458
221,0.24752554178988095
222,0.24855692935493434
223,0.2649096539370854
224,0.27793154476446247
225,0.29135702203033875
226,0.30960311508939936
227,0.3389129573668227
228,0.35544007115079435
229,0.41175532696729705
230,0.42593566034962543
231,0.4488055585312443
232,0.4999613852481683
233,0.498155211372169
234,0.5593957165029484
235,0.6196222729888565
236,0.6560123168601971
237,0.6608304413790698
238,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.995_HyperSparse.txt <==
epoch,mDiff
1,0.05839561534628799
2,0.07555555555555556
3,0.09034379671150972
4,0.10666666666666667
5,0.12138515196811162
6,0.13249626307922271
7,0.1420229197807673
8,0.15074240159441954
9,0.15724962630792227
10,0.16275037369207773
11,0.1694867962132536
12,0.17450921773791728
13,0.1797807673143996
14,0.18301943198804185
15,0.18740408570004982
16,0.19044344793223716
17,0.19381165919282511
18,0.19588440458395615
19,0.19838565022421525
20,0.20139511709018434
21,0.20406576980568011
22,0.20694569008470354
23,0.20763328350772298
24,0.21087194818136523
25,0.21429995017438963
26,0.2165520677628301
27,0.21865470852017937
28,0.22049825610363727
29,0.22262082710513204
30,0.22345789735924265
31,0.22561036372695564
32,0.22778276033881414
33,0.22848031888390632
34,0.23083208769307423
35,0.23236671649227703
36,0.2346885899352267
37,0.2354160438465371
38,0.23855505729945192
39,0.23919282511210763
40,0.24068759342301943
41,0.24273044344793224
42,0.2439561534628799
43,0.24646736422521176
44,0.2476831091180867
45,0.248141504733433
46,0.2490682610861983
47,0.25138016940707525
48,0.25424015944195316
49,0.2548480318883906
50,0.2560438465371201
51,0.2570303936223219
52,0.2578973592426507
53,0.2584653712007972
54,0.26148480318883904
55,0.2633582461385152
56,0.26411559541604385
57,0.26629795714997506
58,0.2660189337319382
59,0.26674638764324865
60,0.2673044344793224
61,0.269118086696562
62,0.27054309915296465
63,0.27116093672147484
64,0.27413054309915297
65,0.27745889387144995
66,0.27990034877927256
67,0.285321375186846
68,0.28990533134030894
69,0.2949676133532636
70,0.3006377678126557
71,0.30444444444444446
72,0.30960637767812654
73,0.3149277528649726
74,0.3207274539113104
75,0.3270254110612855
76,0.3315894369706029
77,0.33807673143996014
78,0.3448031888390633
79,0.3498156452416542
80,0.3554060787244644
81,0.3623716990533134
82,0.36942700548081714
83,0.3783059292476333
84,0.3867862481315396
85,0.3948480318883906
86,0.4030493273542601
87,0.4120777279521674
88,0.4219133034379671
89,0.43210762331838565
90,0.44222222222222224
91,0.4535226706527155
92,0.4650024912805182
93,0.47709018435475836
94,0.4905331340308919
95,0.5037269556552068
96,0.5176482311908321
97,0.5322471350274041
98,0.5460687593423019
99,0.5619033383158943
100,0.5779671150971599
101,0.5939113104135526
102,0.610802192326856
103,0.6277130044843049
104,0.6439461883408072
105,0.6616243148978574
106,0.6784255107125062
107,0.6947384155455905
108,0.7128051818634779
109,0.7285201793721973
110,0.7457299451918286
111,0.7633183856502243
112,0.7803089187842551
113,0.7979770802192326
114,0.818315894369706
115,0.8490184354758346
116,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.995_L1.txt <==
epoch,mDiff
1,0.05820627802690583
2,0.07210762331838565
3,0.08631788739412058
4,0.1009466865969108
5,0.11268560039860488
6,0.11931240657698057
7,0.12556053811659193
8,0.13033383158943698
9,0.13379172894867963
10,0.1366417538614848
11,0.13872446437468858
12,0.1408769307424016
13,0.143248629795715
14,0.1442152466367713
15,0.1463677130044843
16,0.14705530642750372
17,0.14857997010463378
18,0.14918784255107126
19,0.15097159940209268
20,0.15123069257598407
21,0.15129048330842051
22,0.15246636771300448
23,0.15355256601893374
24,0.1536522172396612
25,0.15313403089187844
26,0.15367214748380667
27,0.1539810662680618
28,0.1550572994519183
29,0.15595416043846538
30,0.15612356751370204
31,0.15661185849526657
32,0.15656203288490284
33,0.15672147483806675
34,0.15739910313901345
35,0.15797708021923268
36,0.15792725460886897
37,0.15805680119581464
38,0.15794718485301446
39,0.15920279023418038
40,0.15841554559043347
41,0.15845540607872446
42,0.15874439461883408
43,0.1592725460886896
44,0.1585949177877429
45,0.1603487792725461
46,0.15994020926756353
47,0.15891380169407074
48,0.15988041853512705
49,0.1604185351270553
50,0.16117588440458397
51,0.1605979073243647
52,0.16108619830592924
53,0.16205281514698555
54,0.1619531639262581
55,0.16077727952167414
56,0.16260089686098655
57,0.16265072247135026
58,0.16300946686596912
59,0.1622222222222222
60,0.16271051320378674
61,0.16356751370204284
62,0.16349775784753362
63,0.16433482810164424
64,0.16468360737419033
65,0.16626806178375686
66,0.16780269058295963
67,0.1680318883906328
68,0.17013452914798205
69,0.17114100647732935
70,0.17382162431489787
71,0.17559541604384654
72,0.17701046337817639
73,0.1781564524165421
74,0.18110612855007474
75,0.18273044344793224
76,0.18509217737917288
77,0.18604882909815645
78,0.1890881913303438
79,0.1915495764823119
80,0.19377179870453412
81,0.1962630792227205
82,0.19902341803687096
83,0.202700548081714
84,0.20579970104633782
85,0.20820129546586946
86,0.2121375186846039
87,0.21557548579970104
88,0.21947184853014448
89,0.22477329347284505
90,0.22877927254608868
91,0.23442949676133532
92,0.23884404583956154
93,0.24404583956153464
94,0.25150971599402094
95,0.2573492775286497
96,0.2633981066268062
97,0.2715396113602392
98,0.27828599900348777
99,0.28764324862979573
100,0.29481813652217237
101,0.30367713004484304
102,0.31243647234678623
103,0.3233981066268062
104,0.3327852516193323
105,0.34431489785749875
106,0.35586447433981067
107,0.36659691081215745
108,0.3801793721973094
109,0.3931738913801694
110,0.40749377179870455
111,0.4197807673143996
112,0.4352964623816642
113,0.4484205281514699
114,0.46369706028898855
115,0.4792825112107623
116,0.4955057299451918
117,0.5095067264573991
118,0.5307324364723468
119,0.5616243148978575
120,0.6187144992526158
121,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.995_L2.txt <==
epoch,mDiff
1,0.011499750871948182
2,0.016382660687593423
3,0.018604882909815646
4,0.019142999501743897
5,0.019641255605381165
6,0.019661185849526655
7,0.019621325361235675
8,0.019172894867962132
9,0.019302441454907823
10,0.018993522670652716
11,0.018176382660687593
12,0.01766816143497758
13,0.017289486796213255
14,0.017020428500249127
15,0.016980568011958148
16,0.016831091180866967
17,0.01637269556552068
18,0.016203288490284008
19,0.016601893373193823
20,0.016163428001993024
21,0.01617339312406577
22,0.015824613851519682
23,0.015774788241155954
24,0.015485799701046337
25,0.015306427503736921
26,0.015296462381664176
27,0.015495764823119084
28,0.01537618335824614
29,0.015137020428500248
30,0.015127055306427504
31,0.014798206278026907
32,0.015097159940209267
33,0.014838066766317888
34,0.014937717987045341
35,0.01515695067264574
36,0.01476831091180867
37,0.014748380667663178
38,0.014479322371699053
39,0.0144892874937718
40,0.014529147982062781
41,0.014708520179372197
42,0.014947683109118086
43,0.014738415545590433
44,0.014389636273044345
45,0.014708520179372197
46,0.014728450423517689
47,0.014499252615844544
48,0.0143796711509716
49,0.014529147982062781
50,0.0142700548081714
51,0.013931240657698057
52,0.0141604384653712
53,0.014339810662680618
54,0.014439461883408071
55,0.014588938714499252
56,0.01439960139511709
57,0.014170403587443946
58,0.014419531639262581
59,0.01450921773791729
60,0.014449427005480818
61,0.014369706028898853
62,0.014170403587443946
63,0.0142700548081714
64,0.014608868958644744
65,0.014569008470353762
66,0.014698555057299452
67,0.014618834080717489
68,0.01478824115595416
69,0.014728450423517689
70,0.014578973592426507
71,0.014698555057299452
72,0.014449427005480818
73,0.014200298953662182
74,0.014479322371699053
75,0.014449427005480818
76,0.014638764324862979
77,0.014519182859990034
78,0.014309915296462382
79,0.0142700548081714
80,0.0144892874937718
81,0.014210264075734927
82,0.014110612855007474
83,0.014419531639262581
84,0.014389636273044345
85,0.014728450423517689
86,0.014449427005480818
87,0.014040857000498256
88,0.014050822122571001
89,0.013891380169407075
90,0.014000996512207275
91,0.014040857000498256
92,0.014080717488789238
93,0.014260089686098655
94,0.014569008470353762
95,0.01476831091180867
96,0.01465869456900847
97,0.014339810662680618
98,0.014499252615844544
99,0.01412057797708022
100,0.014539113104135526
101,0.014449427005480818
102,0.014499252615844544
103,0.014419531639262581
104,0.014539113104135526
105,0.014708520179372197
106,0.014728450423517689
107,0.014987543597409067
108,0.015127055306427504
109,0.014828101644245141
110,0.01502740408570005
111,0.015117090184354759
112,0.015166915794718485
113,0.014967613353263578
114,0.014728450423517689
115,0.014569008470353762
116,0.014618834080717489
117,0.014887892376681615
118,0.014519182859990034
119,0.014638764324862979
120,0.014708520179372197
121,0.014738415545590433
122,0.014539113104135526
123,0.014778276033881415
124,0.015336322869955158
125,0.015276532137518685
126,0.014828101644245141
127,0.014798206278026907
128,0.015206776283009467
129,0.015256601893373193
130,0.015057299451918285
131,0.015007473841554559
132,0.014808171400099652
133,0.014708520179372197
134,0.014708520179372197
135,0.015196811160936722
136,0.014738415545590433
137,0.015067264573991032
138,0.014917787742899851
139,0.014927752864972596
140,0.01489785749875436
141,0.015525660189337319
142,0.01504733432984554
143,0.015196811160936722
144,0.015555555555555555
145,0.015615346287992028
146,0.015904334828101645
147,0.015585450921773792
148,0.015595416043846537
149,0.015834578973592427
150,0.015724962630792226
151,0.016113602391629296
152,0.01610363726955655
153,0.016422521175884403
154,0.017209765819631292
155,0.01733931240657698
156,0.017807673143996013
157,0.017608370702541107
158,0.017349277528649724
159,0.017987045341305432
160,0.018176382660687593
161,0.018126557050323868
162,0.018425510712506227
163,0.018545092177379173
164,0.018784255107125062
165,0.01948181365221724
166,0.019711011459890383
167,0.020398604882909815
168,0.021415047334329845
169,0.021096163428001993
170,0.021544593921275536
171,0.022242152466367713
172,0.021494768310911808
173,0.021743896362730445
174,0.022072745391131042
175,0.024015944195316392
176,0.024653712007972096
177,0.026337817638266068
178,0.025909317389138018
179,0.028251121076233184
180,0.028330842052815147
181,0.030582959641255604
182,0.030931738913801694
183,0.03133034379671151
184,0.03188839063278525
185,0.031061285500747386
186,0.03379172894867962
187,0.035944195316392626
188,0.03602391629297459
189,0.037518684603886396
190,0.0393622321873443
191,0.04350772296960638
192,0.043298455406078726
193,0.044902840059790734
194,0.04823119083208769
195,0.048769307424015945
196,0.0502740408570005
197,0.0548181365221724
198,0.05636273044344793
199,0.05638266068759342
200,0.05991031390134529
201,0.06505231689088191
202,0.0709317389138017
203,0.0713303437967115
204,0.07660189337319383
205,0.08437468858993523
206,0.09293472845042351
207,0.0980667663178874
208,0.09920279023418037
209,0.09954160438465372
210,0.1001993024414549
211,0.10296960637767813
212,0.11674140508221226
213,0.11652217239661186
214,0.11573492775286497
215,0.1327752864972596
216,0.14951669157947184
217,0.1565919282511211
218,0.15301444942700548
219,0.16663677130044843
220,0.16536123567513702
221,0.2460986547085202
222,0.30898854010961635
223,0.34022919780767313
224,0.3708719481813652
225,0.47502740408570004
226,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.9_HyperSparse.txt <==
epoch,mDiff
1,0.21387967256716095
2,0.22644116338408385
3,0.2389777414827153
4,0.2562093704705564
5,0.27768712316399496
6,0.2994045362073974
7,0.32158532581102106
8,0.3436863947161121
9,0.3642099902989875
10,0.38304848961662813
11,0.40027314304334766
12,0.4156089141692082
13,0.4294509187063124
14,0.44202287286491776
15,0.4526371856201797
16,0.46221612580324833
17,0.47095799865172366
18,0.4784686849622348
19,0.48576213236924437
20,0.49248258725555016
21,0.49845067804945375
22,0.5035986421572023
23,0.5088024107539236
24,0.5136265095238831
25,0.518236358916536
26,0.5223918003275524
27,0.5265696631850313
28,0.5303434417518225
29,0.5337609684470458
30,0.5373932427739415
31,0.5410603949064453
32,0.5445377121255681
33,0.5477001325854868
34,0.5505411789794455
35,0.5536697181424878
36,0.556667216407317
37,0.5596128962180998
38,0.5622446757784103
39,0.5654135735450848
40,0.5681534743027802
41,0.5710393635896636
42,0.5737463795592143
43,0.5766935541330948
44,0.579778246911944
45,0.5831035965494888
46,0.5861439446897794
47,0.5893233057981362
48,0.5927288743885796
49,0.5967692190410896
50,0.6007507696784317
51,0.6048095497424772
52,0.6094019602323261
53,0.6136107148604862
54,0.6190232520364901
55,0.6240341961936356
56,0.629955949331517
57,0.6361372929939956
58,0.6431831079811879
59,0.6509777992802217
60,0.6602931629037666
61,0.6707958666810828
62,0.6853334343128848
63,0.7058017236611531
64,0.7320662060471139
65,0.7618264410637332
66,0.797312615252463
67,0.8482969914903137
68,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.9_L1.txt <==
epoch,mDiff
1,0.21315072642995267
2,0.22617110951780436
3,0.23744261978159517
4,0.2534136652238881
5,0.27254663287173386
6,0.2927677880545509
7,0.31407264648304667
8,0.3348927034135905
9,0.35396936831809755
10,0.3725408032956537
11,0.38894234051002313
12,0.40377836250695687
13,0.4174096054473153
14,0.42945938903053155
15,0.4399810264737492
16,0.44983599957548726
17,0.4585604335211586
18,0.46665607045715335
19,0.4734248560169446
20,0.48017919220012684
21,0.48621105955285654
22,0.49143326356111366
23,0.4966793837789305
24,0.5014287443940155
25,0.5059882700957197
26,0.5101526800853211
27,0.5142234182541466
28,0.5179782631550364
29,0.5211102900986394
30,0.52413868013415
31,0.5273927793973813
32,0.5303907759165762
33,0.5335671474987381
34,0.5359597649634505
35,0.5387798846740445
36,0.5417240697217299
37,0.5445227644945932
38,0.5473149819607007
39,0.549827678727578
40,0.5523448597837476
41,0.5546926343555354
42,0.5572461879804106
43,0.5595521091854687
44,0.5616891221605107
45,0.5643722219205015
46,0.5667498917542391
47,0.568939221437693
48,0.5710727466321742
49,0.5736467286860484
50,0.5760473182206141
51,0.5785351022691999
52,0.5807020105061915
53,0.5833273127597463
54,0.5859899840907381
55,0.5888210653973803
56,0.591814079372917
57,0.5946685786347532
58,0.597801103832722
59,0.6009326325219593
60,0.6048195148297938
61,0.6082903547421609
62,0.6143750370576685
63,0.6244203433271533
64,0.6371377877605808
65,0.6521751045213096
66,0.6695392691704612
67,0.6902666507889609
68,0.715955151128023
69,0.7508678345416833
70,0.8057375983242709
71,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar100_model=vgg19_pruneRate=0.9_L2.txt <==
epoch,mDiff
1,0.10640376760208987
2,0.11302507316869008
3,0.11575401369004377
4,0.11801359836492765
5,0.12004747369963019
6,0.12197870858383084
7,0.12373704911694335
8,0.12527266983755903
9,0.12682124517814097
10,0.12809528222636105
11,0.12922632020033822
12,0.13030055714830946
13,0.1311441022099585
14,0.1317998052820968
15,0.13226417858242576
16,0.13254868196706934
17,0.13260199521077665
18,0.133039961016559
19,0.13286806317469904
20,0.1334868954053949
21,0.13356412487057837
22,0.13310971666253116
23,0.13312665731941012
24,0.1331944199469259
25,0.13312366779172558
26,0.13320787282150626
27,0.13341664150480864
28,0.13306487374726333
29,0.13298166522671084
30,0.1328840073223498
31,0.13280727611178042
32,0.1325735946977737
33,0.1326792246759601
34,0.1324978599964325
35,0.13234589233913602
36,0.13190045271414236
37,0.13177140476909385
38,0.13154469891968434
39,0.13156612386809008
40,0.13135237263864682
41,0.1311749939960319
42,0.1311301510807641
43,0.13067673938194505
44,0.13059402911600662
45,0.13055566351072195
46,0.1302915885652559
47,0.13026418456148114
48,0.12990344822088226
49,0.1298596018148426
50,0.12997121084839805
51,0.12977888456736053
52,0.12958855130477936
53,0.12963987153003032
54,0.12949338467348878
55,0.12943658364748287
56,0.1292721596248342
57,0.12924126783876083
58,0.1289542731810468
59,0.12876892246460647
60,0.12860599320580007
61,0.1285217881760194
62,0.1286388780103298
63,0.12830554567350572
64,0.1286010106596592
65,0.1285108265745095
66,0.1279193983475884
67,0.1276961802804775
68,0.12760001713995872
69,0.12743509486269597
70,0.1274191507150452
71,0.127297576589208
72,0.1274714674495243
73,0.12789099783458543
74,0.12782373346168371
75,0.12751531385556397
76,0.12741317165967617
77,0.12729907135305027
78,0.12767126754977315
79,0.12746598664876935
80,0.12737879209130415
81,0.1273508898329153
82,0.12742014722427336
83,0.1274231367519579
84,0.12723081047092036
85,0.12755318120623457
86,0.12745801457494396
87,0.1274306105711692
88,0.127377795582076
89,0.1272103820317428
90,0.12729159753383895
91,0.12704496149986597
92,0.1269114292632907
93,0.12681825565045646
94,0.12669518676077698
95,0.1270055993853531
96,0.12705393008291954
97,0.12695527566933035
98,0.1267514895321688
99,0.12697769712696425
100,0.12689697987948217
101,0.12714511067729742
102,0.12718845882872298
103,0.12693584373938094
104,0.12685512649189887
105,0.12712169271043536
106,0.12706887772134215
107,0.12727714815003044
108,0.12705343182830545
109,0.12743908089960868
110,0.12742214024272971
111,0.12742512977041423
112,0.12739822402125356
113,0.1275477004054796
114,0.12765283212905193
115,0.12784964270161625
116,0.12758905553844882
117,0.12767923962359853
118,0.12779682771252304
119,0.12797719588282247
120,0.12824625337442938
121,0.12856065203591818
122,0.12919044586812395
123,0.12882622174522648
124,0.1290409694838979
125,0.12907784032534034
126,0.1295417153710552
127,0.12954071886182703
128,0.12987604421710747
129,0.13044305796793831
130,0.13080130303546675
131,0.13066527952582105
132,0.13099861186264516
133,0.13153971637354347
134,0.13164385158788763
135,0.13212516554509554
136,0.1325815667715991
137,0.1324295991143026
138,0.13336233175187318
139,0.13346746347544552
140,0.13386407414825865
141,0.1335591423244375
142,0.13433293174011438
143,0.13503895852827544
144,0.13568071047121932
145,0.1366283907472125
146,0.13658105655887426
147,0.13705589320609904
148,0.1370987431029105
149,0.137394208089064
150,0.1379706886775625
151,0.13885608712679484
152,0.13888249462134145
153,0.13920038106512886
154,0.1397365030298863
155,0.1410603655395151
156,0.14159598924965844
157,0.14238771583144247
158,0.1440693251539856
159,0.14451725605204968
160,0.14566174690060718
161,0.14621231824917313
162,0.1468994113619989
163,0.14754166155955686
164,0.14841659666189339
165,0.1491246164685108
166,0.15033288390767144
167,0.1511644708585824
168,0.15255161170420017
169,0.15330596918992767
170,0.15489540140886474
171,0.15698607776957318
172,0.15933883605729132
173,0.15961536736810952
174,0.16179423479551133
175,0.16373892255429232
176,0.16614100804880502
177,0.16848778728115413
178,0.17139211342666638
179,0.17462429110824781
180,0.17532334233181165
181,0.17971894453728587
182,0.1804802775876106
183,0.18343891348605834
184,0.18600143696630703
185,0.18830088201031786
186,0.192805103721663
187,0.1965350377627172
188,0.20348768264768516
189,0.2076625580591189
190,0.21460025530566426
191,0.2233426307644322
192,0.2299066370504124
193,0.24125986668699545
194,0.2505019915236925
195,0.2575488065307229
196,0.26785520322310946
197,0.2801650817187393
198,0.2980748438220912
199,0.3233592724685427
200,0.34508466840657176
201,0.3707871326742421
202,0.3982504287480954
203,0.4344874903214041
204,0.4772521855938647
205,0.5143596979779831
206,0.5371628186462821
207,0.572059077053083
208,0.6060021743831359
209,0.635122167048828
210,0.665039367097059
211,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.98_HyperSparse.txt <==
epoch,mDiff
1,0.05580555630406079
2,0.07394034113874592
3,0.08765595106572176
4,0.10207216189270028
5,0.11252728301581741
6,0.1226321036889332
7,0.13112015305435046
8,0.13737166877745144
9,0.14736870469672064
10,0.1540513594352079
11,0.16100347605831156
12,0.16682385276602624
13,0.17143165099296703
14,0.1770364581929886
15,0.18212928781223897
16,0.1859287003853305
17,0.190859852873811
18,0.19468621163536418
19,0.1993209560507666
20,0.20252755247770202
21,0.2055185793969443
22,0.20899463770849613
23,0.21274015790466438
24,0.213898844008515
25,0.21737490232006682
26,0.21907251219315027
27,0.22114736870469673
28,0.223761148985476
29,0.22502761984317318
30,0.22977014901242218
31,0.23292285306243432
32,0.2343240548624397
33,0.2368300503893724
34,0.23974023874322978
35,0.24246180377785562
36,0.24612648540863893
37,0.24701570962787314
38,0.2495486513432675
39,0.25113847646250437
40,0.254857050470211
41,0.2568510684163725
42,0.2579019697663765
43,0.25906065587022714
44,0.2624828218048557
45,0.2633181536471666
46,0.2657972029856377
47,0.26846487564334026
48,0.2677642747433376
49,0.2704319474010401
50,0.2718870415779688
51,0.27256069628950985
52,0.2743121985395166
53,0.27568645415106036
54,0.27703376357414244
55,0.2800247904933847
56,0.28126431516262024
57,0.28503678154725015
58,0.28571043625879117
59,0.2875158308857212
60,0.2890517636280348
61,0.2897523645280375
62,0.29161165153189084
63,0.2950877098434426
64,0.2986446067203794
65,0.302363180728086
66,0.30662067850502545
67,0.31198297000889225
68,0.3166177144242947
69,0.32211473687046965
70,0.32780038263587613
71,0.33316267413974293
72,0.3390908356013042
73,0.34571959796286816
74,0.35283339171674166
75,0.36043221686292476
76,0.36954002856295975
77,0.3774352617822209
78,0.3822047371399316
79,0.38974966990919135
80,0.3971598717361429
81,0.4053515130284821
82,0.4163455579208321
83,0.42693540998625745
84,0.43512705127859663
85,0.4462288809247932
86,0.455579208320983
87,0.4661690603864083
88,0.4779175985556843
89,0.4893697286518822
90,0.50278893050578
91,0.5154266928942901
92,0.5288458947481879
93,0.5407830562366953
94,0.5548489666136724
95,0.5690765541214196
96,0.5827113254830104
97,0.5974778367599903
98,0.6117593166446607
99,0.6287623615639568
100,0.6433941418986284
101,0.6602624558756164
102,0.6768882541564496
103,0.6914391959257363
104,0.7098434426450378
105,0.7278973889143381
106,0.745142949529789
107,0.763735819568322
108,0.781277788256851
109,0.8034275551723209
110,0.8302120665031931
111,0.864406779661017
112,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.98_L1.txt <==
epoch,mDiff
1,0.05887742178868799
2,0.07321279405028158
3,0.08100024251569615
4,0.0873056506157204
5,0.0931260273234351
6,0.09732963272345127
7,0.10398534127347686
8,0.10716499151195064
9,0.11112608121581202
10,0.1129045296542804
11,0.11454824715044057
12,0.11613807226967746
13,0.11945245345045943
14,0.12133868664277438
15,0.12443749831586322
16,0.12610816200048502
17,0.12732074048125894
18,0.13001535932742314
19,0.12901835035434236
20,0.12939559699280537
21,0.13085069116973405
22,0.13200937727358464
23,0.13238662391204764
24,0.13311417100051198
25,0.13416507235051603
26,0.13510818894667348
27,0.13513513513513514
28,0.1354315432082132
29,0.13745250734283634
30,0.13815310824283905
31,0.1383686777505322
32,0.1394734714774595
33,0.1397968257389992
34,0.13982377192746087
35,0.14052437282746355
36,0.14133275848131283
37,0.14181778987362237
38,0.14281479884670314
39,0.14397348495055373
40,0.14305731454285792
41,0.14365013068901403
42,0.1440812697044003
43,0.14354234593516746
44,0.14351539974670582
45,0.14550941769286735
46,0.14537468675055915
47,0.14561720244671392
48,0.14499744011209614
49,0.14383875400824553
50,0.1454824715044057
51,0.14559025625825228
52,0.14537468675055915
53,0.14580582576594542
54,0.14488965535824957
55,0.14550941769286735
56,0.145159117242866
57,0.14505133248901944
58,0.14583277195440705
59,0.14577887957748376
60,0.14779984371210692
61,0.14610223383902346
62,0.14647948047748646
63,0.145159117242866
64,0.14588666433133032
65,0.14761122039287541
66,0.14836571366980142
67,0.15006332354288485
68,0.1513028482121204
69,0.14979386165826844
70,0.15124895583519712
71,0.15378189755059146
72,0.15494058365444208
73,0.1568807092236803
74,0.15965616663522944
75,0.15927891999676647
76,0.16315917113524292
77,0.1637789334698607
78,0.16776696936218372
79,0.1683867316968015
80,0.172563390908356
81,0.17380291557759156
82,0.1760663954083695
83,0.17714424294683517
84,0.18002748511223088
85,0.18194066449300747
86,0.18528199186225108
87,0.18956643582765217
88,0.1927191398776643
89,0.19390477216997656
90,0.19980598744307618
91,0.2037940233353992
92,0.20511438657001968
93,0.2094257767238824
94,0.21546172293929025
95,0.21931502788930507
96,0.2231683328393199
97,0.2289348171701113
98,0.23268033736627955
99,0.23836598313168603
100,0.24348575893939803
101,0.2506803912586565
102,0.2576325078817601
103,0.26245587561639405
104,0.26862655277411013
105,0.2767104093126027
106,0.2834200102395516
107,0.29112662013958124
108,0.2996685618819218
109,0.3065398399396405
110,0.31435423459351675
111,0.32338120772816686
112,0.33367465172051414
113,0.34458785804747916
114,0.3542615397052087
115,0.36358492091293687
116,0.3739592034706691
117,0.38411791652070815
118,0.3943305219476705
119,0.4034652798361672
120,0.42329767454393574
121,0.429225836005497
122,0.440974374174773
123,0.452264827140201
124,0.4607798226940799
125,0.47449543262105576
126,0.4878607420980302
127,0.49764220850960633
128,0.5149416615019805
129,0.5430734822559349
130,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.98_L2.txt <==
epoch,mDiff
1,0.05604807200021557
2,0.07329363261566652
3,0.0818625205464687
4,0.08687451160033413
5,0.08889547573495729
6,0.09134757888496672
7,0.09396135916574601
8,0.0947966910080569
9,0.09563202285036781
10,0.09603621567729245
11,0.09603621567729245
12,0.09668292420037186
13,0.0967098703888335
14,0.0975452022311444
15,0.09894640403114979
16,0.0983805340734553
17,0.0973565789119129
18,0.09851526501576352
19,0.09843442645037859
20,0.09829969550807038
21,0.09811107218883888
22,0.09886556546576487
23,0.09840748026191695
24,0.09751825604268276
25,0.09759909460806769
26,0.09864999595807174
27,0.09921586591576621
28,0.09827274931960873
29,0.0992697582926895
30,0.09937754304653607
31,0.09932365066961278
32,0.09859610358114845
33,0.0991350273503813
34,0.09867694214653337
35,0.09867694214653337
36,0.09929670448115115
37,0.09851526501576352
38,0.09644040850421708
39,0.0987577807119183
40,0.09606316186575409
41,0.09673681657729515
42,0.0972218479696047
43,0.09776077173883754
44,0.09714100940421977
45,0.09719490178114305
46,0.09746436366575947
47,0.09786855649268411
48,0.09794939505806903
49,0.0987577807119183
50,0.0982458031311471
51,0.09762604079652933
52,0.09935059685807443
53,0.0965751394465253
54,0.09878472690037994
55,0.0975452022311444
56,0.09846137263884024
57,0.09776077173883754
58,0.09921586591576621
59,0.09873083452345666
60,0.09835358788499367
61,0.09846137263884024
62,0.09784161030422246
63,0.09730268653498962
64,0.09803023362345396
65,0.09757214841960604
66,0.09859610358114845
67,0.09894640403114979
68,0.09891945784268816
69,0.09848831882730189
70,0.09862304976961009
71,0.0975452022311444
72,0.09846137263884024
73,0.09767993317345261
74,0.09762604079652933
75,0.09821885694268545
76,0.09821885694268545
77,0.09770687936191426
78,0.09730268653498962
79,0.09649430088114036
80,0.09819191075422382
81,0.09894640403114979
82,0.0982458031311471
83,0.09924281210422786
84,0.09873083452345666
85,0.09778771792729918
86,0.09916197353884293
87,0.0987577807119183
88,0.10023982107730861
89,0.09983562825038399
90,0.10005119775807712
91,0.10053622915038668
92,0.10032065964269354
93,0.10034760583115518
94,0.10145239955808251
95,0.10247635471962491
96,0.10083263722346474
97,0.10139850718115923
98,0.10161407668885236
99,0.10161407668885236
100,0.10156018431192908
101,0.10279970898116461
102,0.10083263722346474
103,0.102018269515777
104,0.10269192422731804
105,0.10255719328500984
106,0.10517097356578912
107,0.10282665516962626
108,0.10398534127347686
109,0.10544043545040555
110,0.10449731885424807
111,0.1040661798388618
112,0.10331168656193582
113,0.1056021125811754
114,0.10476678073886449
115,0.10460510360809464
116,0.10705720675810407
117,0.10729972245425884
118,0.10786559241195333
119,0.10729972245425884
120,0.1060601977850233
121,0.10665301393117943
122,0.10678774487348765
123,0.1095093099081135
124,0.10840451618118617
125,0.10977877179272992
126,0.10972487941580664
127,0.10985961035811484
128,0.10942847134272857
129,0.11231171350812427
130,0.11171889736196815
131,0.1141171081350543
132,0.11487160141198027
133,0.11363207674274474
134,0.1151410632965967
135,0.1164883727196788
136,0.11842849828891704
137,0.11842849828891704
138,0.12053030098892512
139,0.12112311713508124
140,0.12096144000431139
141,0.12198539516585379
142,0.12265904987739484
143,0.1244913906927865
144,0.12527283015817411
145,0.12543450728894398
146,0.12761714855433698
147,0.12729379429279727
148,0.13244051628897094
149,0.13559322033898305
150,0.13540459701975155
151,0.13823394680822398
152,0.1415752741774676
153,0.1434884535582442
154,0.1439465387620921
155,0.14559025625825228
156,0.14621001859287003
157,0.15106033251596562
158,0.15308129665058878
159,0.15838969577753226
160,0.15747352536983644
161,0.16235078548139364
162,0.16415618010832367
163,0.16965320255449867
164,0.16676996038910297
165,0.17423405459297783
166,0.17636280348144756
167,0.1806741936353103
168,0.18326102772762792
169,0.18819218021610842
170,0.19665328339306404
171,0.2014227587507747
172,0.20546468702002102
173,0.21117727897388913
174,0.21823718035083936
175,0.22039287542777075
176,0.22430007275470884
177,0.23292285306243432
178,0.23699172752014228
179,0.2403869472663092
180,0.24960254372019078
181,0.25361752580097546
182,0.26091994287408043
183,0.273827167147207
184,0.27768047209722185
185,0.28177629274339144
186,0.2948182479588262
187,0.30961170542426775
188,0.318099754789685
189,0.3316267413974293
190,0.3417315620705451
191,0.3536956697475142
192,0.37056398372450217
193,0.402953302255396
194,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.995_HyperSparse.txt <==
epoch,mDiff
1,0.035140670475369194
2,0.06952678667672739
3,0.08817505659157054
4,0.10326614207179045
5,0.11512342352053466
6,0.12115985771262261
7,0.129891128597607
8,0.13571197585426323
9,0.14228737738493047
10,0.14530559448097446
11,0.1488627789155977
12,0.15220437641478926
13,0.1563005281879918
14,0.15931874528403578
15,0.1627681362509432
16,0.16513959254069202
17,0.16880457044303115
18,0.16858898350759943
19,0.17484100463511912
20,0.17484100463511912
21,0.17451762423197154
22,0.17850598253745822
23,0.18141640616578636
24,0.18659049261614746
25,0.1879918076964536
26,0.18486579713269377
27,0.1879918076964536
28,0.19036326398620243
29,0.18960870971219143
30,0.19305810067909884
31,0.191441198663361
32,0.19424382882397326
33,0.1931658941468147
34,0.19726204592001725
35,0.19974129567748194
36,0.20168157809636736
37,0.20437641478926377
38,0.2075024253530236
39,0.2065322841435809
40,0.20847256656246632
41,0.20922712083647732
42,0.210951816319931
43,0.21127519672307857
44,0.2137544464805433
45,0.21537134849628112
46,0.2172038374474507
47,0.21655707664115553
48,0.2186051525277568
49,0.22216233696238008
50,0.2204376414789264
51,0.2204376414789264
52,0.22248571736552764
53,0.22345585857497036
54,0.2218389565592325
55,0.22270130430095936
56,0.22421041284898136
57,0.2252883475261399
58,0.2322949229276706
59,0.23100140131508032
60,0.2290611188961949
61,0.23391182494340843
62,0.2336962380079767
63,0.234989759620567
64,0.23833135711975853
65,0.24199633502209766
66,0.24328985663468794
67,0.24469117171499408
68,0.24911070389134418
69,0.2493262908267759
70,0.25590169235744314
71,0.2579497682440444
72,0.2621537134849628
73,0.2638784089684165
74,0.273256440659696
75,0.277783766303762
76,0.2789694944486364
77,0.28155653767381694
78,0.28845531960763177
79,0.2924436779131185
80,0.2945995472674356
81,0.30483992670044197
82,0.3062412417807481
83,0.31130753476339335
84,0.31820631669720817
85,0.3274765549207718
86,0.3282311091947828
87,0.33793252128920986
88,0.3396572167726636
89,0.3464482052387625
90,0.35183787862455534
91,0.35787431281664334
92,0.3668211706370594
93,0.3742589199094535
94,0.3830979842621537
95,0.3895655923251051
96,0.39840465667780534
97,0.40659696022421044
98,0.4178074808666595
99,0.42707771909022313
100,0.4327907728791635
101,0.448205238762531
102,0.4600625202112752
103,0.47256656246631457
104,0.48054327907728794
105,0.4904602781071467
106,0.5041500485070605
107,0.5123423520534656
108,0.5241996335022098
109,0.5396140993855773
110,0.5561064999461033
111,0.5706586180877439
112,0.5831626603427832
113,0.6021343106607739
114,0.6190578850921634
115,0.6313463404117711
116,0.6453594912148324
117,0.6653012827422659
118,0.6827638245122346
119,0.7023822356365205
120,0.7181200819230354
121,0.7347202759512773
122,0.7557400021558693
123,0.7685674248140563
124,0.7866767273903201
125,0.804031475692573
126,0.8173978656893393
127,0.8343214401207287
128,0.8479034170529266
129,0.8602996658402501
130,0.8684919693866552
131,0.8801336638999676
132,0.8875714131723618
133,0.895655923251051
134,0.8998598684919694
135,0.9106392152635551
136,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.995_L1.txt <==
epoch,mDiff
1,0.032984801121052065
2,0.05087851676188423
3,0.06715533038697855
4,0.0764255686105422
5,0.08548021989867415
6,0.08763608925299127
7,0.09313355610649994
8,0.09539721892853294
9,0.09658294707340735
10,0.10046351191117818
11,0.10132585965290504
12,0.10164924005605261
13,0.10046351191117818
14,0.1033739355395063
15,0.1041284898135173
16,0.10283496820092702
17,0.1024037943300636
18,0.10251158779777945
19,0.1033739355395063
20,0.1048830440875283
21,0.10305055513635873
22,0.10261938126549532
23,0.10380510941036973
24,0.10164924005605261
25,0.10402069634580144
26,0.10348172900722216
27,0.10455966368438073
28,0.105853185296971
29,0.10682332650641371
30,0.10639215263555028
31,0.10466745715209658
32,0.10768567424814056
33,0.10714670690956128
34,0.10800905465128813
35,0.10768567424814056
36,0.10639215263555028
37,0.10811684811900399
38,0.10962595666702597
39,0.11038051094103697
40,0.1108116848119004
41,0.10994933707017354
42,0.11048830440875283
43,0.1108116848119004
44,0.11027271747332111
45,0.11059609787646868
46,0.10962595666702597
47,0.11124285868276382
48,0.11296755416621752
49,0.11210520642449068
50,0.11566239085911394
51,0.1167403255362725
52,0.11544680392368223
53,0.11663253206855664
54,0.11480004311738709
55,0.11512342352053466
56,0.1167403255362725
57,0.11835722755201035
58,0.1201897165031799
59,0.11932736876145306
60,0.11975854263231649
61,0.11846502101972621
62,0.12040530343861162
63,0.11792605368114692
64,0.11803384714886278
65,0.11824943408429449
66,0.11803384714886278
67,0.12051309690632747
68,0.11900398835830549
69,0.1209442707771909
70,0.12051309690632747
71,0.1201897165031799
72,0.1209442707771909
73,0.12062089037404333
74,0.12223779238978118
75,0.11975854263231649
76,0.1216988250512019
77,0.12471704214724588
78,0.12288455319607632
79,0.12654953109841544
80,0.12892098738816427
81,0.1281664331141533
82,0.12999892206532285
83,0.13150803061334485
84,0.13387948690309368
85,0.1360353562574108
86,0.13517300851568395
87,0.1377600517408645
88,0.13840681254715964
89,0.14034709496604506
90,0.14314972512665733
91,0.14347310552980488
92,0.14509000754554274
93,0.14509000754554274
94,0.1491861593187453
95,0.1528511372210844
96,0.15414465883367467
97,0.1553303869785491
98,0.15748625633286623
99,0.16158240810606878
100,0.1617979950415005
101,0.16244475584779564
102,0.1627681362509432
103,0.16643311415328232
104,0.17052926592648485
105,0.1731163091516654
106,0.17872156947288995
107,0.18120081923035464
108,0.18518917753584133
109,0.18443462326183033
110,0.19079443785706587
111,0.19338148108224643
112,0.19262692680823543
113,0.19726204592001725
114,0.2013581976932198
115,0.20814918615931874
116,0.21353885954511156
117,0.2137544464805433
118,0.21429341381912256
119,0.2245337932521289
120,0.2267974560741619
121,0.2344507922819877
122,0.23736121591031584
123,0.24479896518270994
124,0.2542847903417053
125,0.2611835722755201
126,0.2661420717904495
127,0.27508892961086556
128,0.28166433114153283
129,0.2913657432359599
130,0.2967554166217527
131,0.30764255686105424
132,0.3158348604074593
133,0.32585965290503394
134,0.3338363695160073
135,0.3450468901584564
136,0.3545327153174518
137,0.3551794761237469
138,0.367144551040207
139,0.38072652797240486
140,0.3890266249865258
141,0.3965721677266358
142,0.4105853185296971
143,0.41737630699579603
144,0.4358089899752075
145,0.4476662714239517
146,0.46588336746793146
147,0.46782364988681685
148,0.48420825697962705
149,0.5114800043117387
150,0.5197801013258596
151,0.5371348496281125
152,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.995_L2.txt <==
epoch,mDiff
1,0.04473428910208042
2,0.07373073191764579
3,0.09270238223563652
4,0.10887140239301499
5,0.11868060795515792
6,0.12471704214724588
7,0.13053788940390212
8,0.13280155222593512
9,0.13678991053142178
10,0.14045488843376092
11,0.14067047536919264
12,0.14056268190147678
13,0.14207179044949875
14,0.14433545327153174
15,0.14487442061011102
16,0.1421795839172146
17,0.14358089899752075
18,0.1461679422227013
19,0.14649132262584888
20,0.14853939851245015
21,0.14983292012504043
22,0.14875498544788185
23,0.14703028996442816
24,0.14552118141640616
25,0.14853939851245015
26,0.15220437641478926
27,0.15339010455966368
28,0.1503718874636197
29,0.15144982214077826
30,0.15220437641478926
31,0.1543602457691064
32,0.15425245230139054
33,0.1563005281879918
34,0.1560849412525601
35,0.1575940498005821
36,0.15813301713916136
37,0.15942653875175164
38,0.15737846286515036
39,0.15996550609033092
40,0.15791743020372964
41,0.15910315834860408
42,0.15996550609033092
43,0.15910315834860408
44,0.16061226689662605
45,0.16309151665409077
46,0.1627681362509432
47,0.16460062520211274
48,0.1631993101218066
49,0.16567855987927133
50,0.16664870108871402
51,0.16686428802414574
52,0.16654090762099816
53,0.1671876684272933
54,0.16589414681470302
55,0.16567855987927133
56,0.16557076641155546
57,0.1650317990729762
58,0.16384607092810174
59,0.1650317990729762
60,0.16880457044303115
61,0.1662175272178506
62,0.16524738600840788
63,0.16902015737846288
64,0.1686967769753153
65,0.1694513312493263
66,0.16902015737846288
67,0.16880457044303115
68,0.16977471165247385
69,0.17085264632963243
70,0.1679422227013043
71,0.17451762423197154
72,0.1717149940713593
73,0.17322410261938126
74,0.17419424382882398
75,0.17645790665085695
76,0.17678128705400453
77,0.17451762423197154
78,0.17279292874851784
79,0.17322410261938126
80,0.17376306995796054
81,0.17354748302252884
82,0.17354748302252884
83,0.17645790665085695
84,0.17796701519887895
85,0.17516438503826667
86,0.17947612374690095
87,0.17936833027918508
88,0.18033847148862778
89,0.17872156947288995
90,0.18033847148862778
91,0.1828177212460925
92,0.18238654737522905
93,0.1835722755201035
94,0.1835722755201035
95,0.1824943408429449
96,0.18368006898781933
97,0.18076964535949122
98,0.1828177212460925
99,0.18012288455319608
100,0.18195537350436564
101,0.18238654737522905
102,0.18260213431066077
103,0.18508138406812547
104,0.18421903632639863
105,0.1855125579389889
106,0.18335668858467177
107,0.18691387301929502
108,0.1864826991484316
109,0.18691387301929502
110,0.18928532930904388
111,0.18605152527756819
112,0.18508138406812547
113,0.1872372534224426
114,0.1939204484208257
115,0.1946750026948367
116,0.1954295569688477
117,0.19575293737199526
118,0.19284251374366712
119,0.19424382882397326
120,0.19812439366174409
121,0.19596852430742698
122,0.19305810067909884
123,0.19381265495310984
124,0.19650749164600625
125,0.1986633610003234
126,0.19823218712945995
127,0.20222054543494664
128,0.19844777406489167
129,0.2023283389026625
130,0.20437641478926377
131,0.20491538212784305
132,0.20739463188530774
133,0.2040530343861162
134,0.20448420825697963
135,0.20491538212784305
136,0.20782580575617118
137,0.2129998922065323
138,0.2166648701088714
139,0.2183895655923251
140,0.2189285329309044
141,0.22431820631669722
142,0.22431820631669722
143,0.22668966260644605
144,0.22722862994502532
145,0.22809097768675218
146,0.23315727066939743
147,0.23294168373396573
148,0.23542093349143042
149,0.24178074808666594
150,0.2433976501024038
151,0.24975746469763932
152,0.2526678883259674
153,0.2604290180015091
154,0.26700441953217635
155,0.26991484316050446
156,0.27508892961086556
157,0.2822032984801121
158,0.2865150371887464
159,0.2910423628328123
160,0.29298264525169776
161,0.3054866875067371
162,0.3066724156516115
163,0.31896087097121917
164,0.31799072976177645
165,0.32812331572706693
166,0.3426754338687076
167,0.35259243289856634
168,0.3635873666055837
169,0.3724264309582839
170,0.3714562897488412
171,0.3853616470841867
172,0.39765010240379434
173,0.4189932090115339
174,0.43376091408860623
175,0.4542416729546189
176,0.4883044087528296
177,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.9_HyperSparse.txt <==
epoch,mDiff
1,0.13998318585024627
2,0.15435066124877397
3,0.17085224026988866
4,0.187881956046088
5,0.2021578158850602
6,0.21564685974196748
7,0.2282682503583785
8,0.23890643356794103
9,0.2499703596719085
10,0.25971933303872646
11,0.26947908470666854
12,0.2778268789273435
13,0.2849513359704243
14,0.2913805925909958
15,0.2987367831082465
16,0.30470796193104044
17,0.31090009592688
18,0.3169898360620399
19,0.32250832623761844
20,0.3269759320535897
21,0.33210640338869785
22,0.33587880878215975
23,0.3415212494206663
24,0.3455469448905463
25,0.34977203893122366
26,0.3525905646751959
27,0.35754319404175516
28,0.3607766843790082
29,0.36394550490951616
30,0.3683969432738012
31,0.3717759406762306
32,0.37479925414156223
33,0.3790890179889846
34,0.38192910033520516
35,0.3851733689735824
36,0.3886439819355673
37,0.39197986613350005
38,0.395940891796635
39,0.3978540402461764
40,0.4024455965250757
41,0.40575992412076006
42,0.4083467163905625
43,0.41070177518619516
44,0.4142101122021147
45,0.41673762381573415
46,0.4197286023776932
47,0.421237564535078
48,0.42433093695771673
49,0.4256405005443042
50,0.429407516787204
51,0.43269489863007793
52,0.4351038489313314
53,0.4383211718168982
54,0.4407624570215243
55,0.442821112536242
56,0.4445995322217312
57,0.4475312301275073
58,0.45113118270298236
59,0.4546287414177777
60,0.45777600534603735
61,0.46001250282930406
62,0.4647711227756281
63,0.46938962480733787
64,0.4761476196121967
65,0.4843768525205057
66,0.4926599769344356
67,0.5014766272540122
68,0.5111339850612746
69,0.5221440196596212
70,0.5320492783927397
71,0.54340421862706
72,0.555168734304099
73,0.5678817404800656
74,0.5797917632222809
75,0.5926179415600513
76,0.6056704642214294
77,0.6189708878086636
78,0.6343892475667985
79,0.650513586048567
80,0.6691331012405825
81,0.6874023216460622
82,0.7093199969820757
83,0.7320999364080234
84,0.7593690382521907
85,0.794010498065295
86,0.8442158247017105
87,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.9_L1.txt <==
epoch,mDiff
1,0.13646407053320256
2,0.15037346813395272
3,0.16535530669655849
4,0.1815658715873204
5,0.19511419610041064
6,0.20749307494152772
7,0.21869172980954743
8,0.227810172560601
9,0.23685855635434744
10,0.24365966436370298
11,0.25041227001799976
12,0.25668524127227066
13,0.2616863729938887
14,0.26691384903911447
15,0.2713706765539616
16,0.27635025167333127
17,0.2800310415072376
18,0.2834531521141638
19,0.2870099914851421
20,0.29006563985384626
21,0.29240992034835467
22,0.29545479041593464
23,0.2982086463531618
24,0.2997984457689779
25,0.3025900257601397
26,0.3044061694995635
27,0.3070899664794835
28,0.30925640500544305
29,0.31070069735608274
30,0.3132713221741989
31,0.3150820767630606
32,0.3169898360620399
33,0.3187197533924703
34,0.32036344431390723
35,0.3210855904892271
36,0.3226161092488602
37,0.32458853835458457
38,0.3255639746063225
39,0.32751484710979856
40,0.32918548378404594
41,0.3307429482964895
42,0.3317076062471033
43,0.3326075943909721
44,0.33458002349669647
45,0.3359003653844081
46,0.33769495252158355
47,0.3394356481531381
48,0.3411170631285097
49,0.3423619569083521
50,0.34202244042294055
51,0.3440110369803512
52,0.3453637137714353
53,0.346258312764742
54,0.3462259778613695
55,0.3485055885491329
56,0.3486241498614988
57,0.34937324178962914
58,0.35005766391101434
59,0.35150195626165404
60,0.35238038780327446
61,0.3537061188415482
62,0.35382468015391416
63,0.35688571767318034
64,0.3593216137272443
65,0.36284611819485013
66,0.3667640306534884
67,0.3706064950042574
68,0.37556451352137876
69,0.38044708393063087
70,0.38617036182756875
71,0.3920445359402451
72,0.3984199010551957
73,0.40434257752293085
74,0.40982334364457473
75,0.4168454068269759
76,0.4243794393127755
77,0.4323984953491631
78,0.44052533439679237
79,0.4496168313950355
80,0.4587676090494616
81,0.46631780898694747
82,0.47597516679420987
83,0.4857888099677729
84,0.49687429267398875
85,0.5079597753802045
86,0.5188512486661853
87,0.5314941958848446
88,0.5445359402450985
89,0.5592914344840966
90,0.5755343342782311
91,0.5964496276096961
92,0.6235732223886871
93,0.6594056844760129
94,0.7239838756615182
95,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=resnet32_pruneRate=0.9_L2.txt <==
epoch,mDiff
1,0.1800461311288115
2,0.20600028023582923
3,0.24358421625583376
4,0.28197652486015157
5,0.3190484915767577
6,0.3544390433179922
7,0.3895709158322465
8,0.422396231905927
9,0.45304433115252374
10,0.4829487276215523
11,0.5106974638657454
12,0.5380258463660957
13,0.5637967643540025
14,0.5892335550070598
15,0.6131829401049806
16,0.6352892357106673
17,0.6589476066782354
18,0.6832796214660645
19,0.7091205984112784
20,0.7387447590510784
21,0.7751430819474234
22,0.8267819226333545
23,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.98_HyperSparse.txt <==
epoch,mDiff
1,0.13700593539236763
2,0.16110957128838216
3,0.18972280693869092
4,0.21729229247975548
5,0.24344847045662818
6,0.2673598365956767
7,0.2881324613775004
8,0.3064705015743647
9,0.32114792535938214
10,0.3338626994174476
11,0.34497189615435514
12,0.353611550168673
13,0.3619665450622879
14,0.3684737526811643
15,0.3749609842213949
16,0.37938568564144437
17,0.3843971843717149
18,0.3881402021079757
19,0.39192816602118963
20,0.39543896184319277
21,0.3979484567230741
22,0.4024905176051678
23,0.4050973958684475
24,0.40734969873576393
25,0.4103061583753455
26,0.4127981741864118
27,0.4158844783371912
28,0.4186336861608224
29,0.42105328868679753
30,0.42361272376329345
31,0.42624207511504975
32,0.4286541866115327
33,0.43081160310528144
34,0.4329914926875067
35,0.43480931584427646
36,0.43767338612012113
37,0.4408146244871766
38,0.4432217419639981
39,0.4451244634550126
40,0.4471145802901026
41,0.4490772300170546
42,0.4510423767538373
43,0.45432344767141347
44,0.45617123494615197
45,0.4584010647249918
46,0.46093552970318047
47,0.4627683349189346
48,0.4658371600008989
49,0.46825426551704336
50,0.4721870560004395
51,0.47356041140733973
52,0.47682650026593154
53,0.4799302834855261
54,0.4835284746516047
55,0.48679456351019657
56,0.4909296117898816
57,0.49467262952614244
58,0.4994094571750329
59,0.5033772057960593
60,0.5082139138381788
61,0.5141917553729409
62,0.5221222585953321
63,0.5333063656271615
64,0.5481211249528689
65,0.5650108994479112
66,0.5812139962395032
67,0.5999765281075912
68,0.6188589164475541
69,0.6381707904784021
70,0.659088241830408
71,0.6827549010060453
72,0.7088486537371498
73,0.7401187078473528
74,0.7796214033694651
75,0.8331123479633139
76,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.98_L1.txt <==
epoch,mDiff
1,0.13978510733396757
2,0.1595639222031617
3,0.18517325502710505
4,0.2122832907593157
5,0.23889392452538086
6,0.2627278833596768
7,0.28360288554456037
8,0.30215816559669795
9,0.3165933794281348
10,0.3288012604905626
11,0.34019261933834233
12,0.3486799557529858
13,0.35566908626919264
14,0.3610551364740723
15,0.3661115813812959
16,0.3706536422633896
17,0.37527061344040513
18,0.37869900793799427
19,0.3816579645874066
20,0.3850738740358421
21,0.3879778964689784
22,0.3905623016437816
23,0.392080483620864
24,0.39442767286174807
25,0.3965900833751583
26,0.3983879304532822
27,0.3999785257154557
28,0.4024855235855064
29,0.4035192856554276
30,0.4055593426871322
31,0.4069426861333553
32,0.40788405883953965
33,0.4096893969471558
34,0.411484747015449
35,0.41276821006844305
36,0.41463597342182734
37,0.4158170590717616
38,0.4172353606556149
39,0.41793702041804937
40,0.41953011269005364
41,0.4206412820647275
42,0.42180988266550806
43,0.42310083674799426
44,0.42414208984740775
45,0.42536812167429505
46,0.4264917760981225
47,0.42768784380704106
48,0.4291086424007251
49,0.4291136364203866
50,0.43085904629206523
51,0.4324646236132232
52,0.4333710381817773
53,0.4349066992276749
54,0.4370641157214236
55,0.43890191495683917
56,0.44016040791152594
57,0.4404375760027367
58,0.440572414533596
59,0.44338404760299543
60,0.44546155978216084
61,0.44705215504433443
62,0.4492694997740206
63,0.45487778385383504
64,0.462416256532802
65,0.46988980695617
66,0.47733339326156926
67,0.486075424678947
68,0.495786295910647
69,0.5052599512084279
70,0.5164665313287339
71,0.5274983207608889
72,0.5402405619270924
73,0.5542288109988289
74,0.5701247755812414
75,0.5862254949697737
76,0.6066260652868191
77,0.6309519350577684
78,0.6605215254732458
79,0.7013626182646281
80,0.7645569430606848
81,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.98_L2.txt <==
epoch,mDiff
1,0.02585653679718537
2,0.026800406513200443
3,0.025796608561247904
4,0.024575570754022058
5,0.023384497064764944
6,0.02197368651040379
7,0.020914954342175246
8,0.019736365702071768
9,0.01884243618267125
10,0.018208195685666416
11,0.01752900901170848
12,0.0169721758194562
13,0.016687516698753242
14,0.016258031007868077
15,0.01608074330988641
16,0.01601582105428749
17,0.015751138012230353
18,0.015768617081045447
19,0.01575862904172254
20,0.015553874235602866
21,0.0155388921766185
22,0.015389071586774838
23,0.01551641908814195
24,0.015583838353571598
25,0.015468975901358123
26,0.01554888021594141
27,0.01572117389426162
28,0.015686215756631434
29,0.015816060267829276
30,0.015968377867503665
31,0.01592093468071984
32,0.01598585693631876
33,0.01600833002479531
34,0.016013324044456764
35,0.015803575218675637
36,0.016023312083779676
37,0.015938413749534933
38,0.016050779191917677
39,0.01612818649667024
40,0.016108210418024415
41,0.016165641644131153
42,0.01643032468618829
43,0.016292989145498267
44,0.016522714049925214
45,0.016435318705849744
46,0.016685019688922515
47,0.01647527086314139
48,0.0164852589024643
49,0.016532702089248126
50,0.016457791794326295
51,0.016707492777399066
52,0.016769918023167258
53,0.016717480816721975
54,0.016954696750641107
55,0.016754935964182892
56,0.016794888121474533
57,0.016857313367242728
58,0.01676742101333653
59,0.0170171219964093
60,0.01669001370858397
61,0.0168997625343651
62,0.016909750573688008
63,0.017057074153700943
64,0.01698466086860984
65,0.016957193760471834
66,0.017124493419130592
67,0.017194409694390966
68,0.01710202033065404
69,0.01727681101880498
70,0.017216882782867517
71,0.017394170480849184
72,0.017384182441526272
73,0.017144469497776413
74,0.017331745235080992
75,0.01752900901170848
76,0.01733424224491172
77,0.017643871463921955
78,0.017793692053765617
79,0.017821159161903622
80,0.01769131465070578
81,0.01752900901170848
82,0.01745160170695592
83,0.01746158974627883
84,0.017199403714052423
85,0.017284302048297163
86,0.017176930625575872
87,0.017456595726617376
88,0.017499044893739747
89,0.01763638043442977
90,0.017558973129677212
91,0.017553979110015758
92,0.017741254847320333
93,0.017606416316461038
94,0.01785611729953381
95,0.017873596368348902
96,0.017808674112749983
97,0.017618901365614677
98,0.01765635651307559
99,0.01753899705103139
100,0.017641374454091224
101,0.01762389538527613
102,0.017873596368348902
103,0.017893572446994722
104,0.017903560486317634
105,0.018000943869716016
106,0.017841135240549442
107,0.01785362028970308
108,0.01795100367310146
109,0.018003440879546743
110,0.018048387056499842
111,0.018065866125314935
112,0.017980967791070192
113,0.018035902007346203
114,0.018123297351421673
115,0.018250644852788784
116,0.018178231567697684
117,0.01793102759445564
118,0.01774375185715106
119,0.01822068073482005
120,0.018140776420236766
121,0.01825563887245024
122,0.01852032191450738
123,0.01867014250435104
124,0.018700106622319773
125,0.01869011858299686
126,0.01859523220942921
127,0.01903720294946801
128,0.018725076720627048
129,0.018804981035210337
130,0.018907358438270173
131,0.018824957113856157
132,0.018590238189767752
133,0.018585244170106298
134,0.018869903290809256
135,0.018612711278244303
136,0.01825813588228097
137,0.0184953518162001
138,0.01895230461522327
139,0.018652663435535944
140,0.018775016917241604
141,0.01878999897622597
142,0.019119604273882027
143,0.01902971191997583
144,0.019044693978960196
145,0.019264430844064234
146,0.01908214912642111
147,0.019579054082735924
148,0.01899725079217637
149,0.019978575655652357
150,0.020150869333972567
151,0.020425540415352616
152,0.020512935759428086
153,0.02065776232961029
154,0.020565372965873366
155,0.02082006796860759
156,0.021174643364570925
157,0.020879996204545056
158,0.022036111756171983
159,0.021129697187617827
160,0.021326960964245315
161,0.021374404151029144
162,0.021958704451419425
163,0.023347041917304027
164,0.023426946231887315
165,0.023771533588527738
166,0.024211007318735815
167,0.02518234414288889
168,0.026083764691781593
169,0.02595641719041448
170,0.02684535269015354
171,0.02791157588787427
172,0.027631910786832768
173,0.029102649577131386
174,0.029309901393081785
175,0.030565897337937818
176,0.0318443663712704
177,0.03224139093435611
178,0.03349239285955069
179,0.034518663899979776
180,0.03468596355863853
181,0.03584957013975764
182,0.03646882857777811
183,0.037812219866709615
184,0.038104370016904754
185,0.038656209189495576
186,0.042009693392162886
187,0.047438192764164916
188,0.048184798703552495
189,0.04584510049216064
190,0.05179797192861548
191,0.05168560648623274
192,0.05106135402855081
193,0.05350842366266396
194,0.060530015306670265
195,0.05659223080361268
196,0.06191585576272414
197,0.06283475538043193
198,0.0682932188704027
199,0.07848601299943318
200,0.08099550787931452
201,0.09266153780847435
202,0.09594011171621983
203,0.11235795135325448
204,0.12322743514641217
205,0.12648103895585036
206,0.1292502228581274
207,0.13974765218650667
208,0.1440524971346812
209,0.14396260478077502
210,0.1450687801357874
211,0.19064919758589088
212,0.18897869800913406
213,0.1952262166056148
214,0.22699317567213262
215,0.24583311484497314
216,0.27618177232763763
217,0.26852843719645725
218,0.282946171959079
219,0.27373719970335525
220,0.31475807720254995
221,0.3223664661567773
222,0.3958909206225545
223,0.43655472571595516
224,0.5360355973721469
225,0.6382282217045089
226,0.6881834003780473
227,0.6914969324234229
228,0.6534250235343176
229,0.7040568918719833
230,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.995_HyperSparse.txt <==
epoch,mDiff
1,0.08348065801695982
2,0.10674297585872812
3,0.13309162097104446
4,0.15445619712542075
5,0.17173563459483215
6,0.18492993337927865
7,0.19677583675426244
8,0.20541555548896812
9,0.21362578531547458
10,0.21992828534044487
11,0.22522198583685415
12,0.2313746641496619
13,0.2347905991869675
14,0.23962484643274504
15,0.24311069826905982
16,0.2470060627852855
17,0.24931331715258842
18,0.2529290144727774
19,0.2555858528351262
20,0.2580229526863033
21,0.26087955333153545
22,0.26326671261199175
23,0.2647948940760495
24,0.2682108291133551
25,0.26886005653272604
26,0.27056802405137886
27,0.27351451772390856
28,0.2747031033070646
29,0.2763411540267082
30,0.27721011995725087
31,0.27829882439896525
32,0.2808058410491515
33,0.2834027507266353
34,0.28314305975888693
35,0.2854902665827665
36,0.28819704551583614
37,0.28920584504439717
38,0.291213455987375
39,0.29104365804692417
40,0.29405008040431885
41,0.2954484163845024
42,0.2980553141761304
43,0.2983050170297346
44,0.2996034718684765
45,0.3009119148213626
46,0.3038783847221806
47,0.3053965780720942
48,0.30697470010687283
49,0.30943177618633827
50,0.3102308253178717
51,0.31083011216652184
52,0.31116970804742355
53,0.3116791018687762
54,0.3121585313476962
55,0.31434592834526914
56,0.3149452151939192
57,0.3167930163105904
58,0.31822131663320646
59,0.31681299253887873
60,0.31872072234041493
61,0.3203188206034819
62,0.3221766098342972
63,0.3257523546979095
64,0.3295478380726935
65,0.3349613959388328
66,0.3421128856660574
67,0.3484153856910277
68,0.35462799268870043
69,0.35956212107591967
70,0.367113135368911
71,0.37472407834676735
72,0.38082681608885427
73,0.3877685554190513
74,0.39551933199492606
75,0.4038893716477392
76,0.41180994616406474
77,0.4195507346257953
78,0.42818046524635683
79,0.4369000888942159
80,0.44754741857189945
81,0.4563269709046235
82,0.4667845264135679
83,0.4779812023691807
84,0.4892278188955143
85,0.5011036866129306
86,0.5130294949010678
87,0.5262138055713701
88,0.5381595900877956
89,0.5512540077308004
90,0.5649676884507436
91,0.5782319040341993
92,0.5919156204117101
93,0.6064583146056193
94,0.6220497607846662
95,0.6360630849289346
96,0.651804352820144
97,0.6678252879073902
98,0.6855741667415776
99,0.7026538419281055
100,0.7227599157003166
101,0.7443542184800088
102,0.7704431726245767
103,0.8157792227249573
104,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.995_L1.txt <==
epoch,mDiff
1,0.07998481806650086
2,0.09647519451852296
3,0.11580219538748888
4,0.13037485392383064
5,0.14230066221196777
6,0.15170946573577443
7,0.15910067020245908
8,0.1639349174482366
9,0.1662821242721162
10,0.16977796422257513
11,0.17245477881321228
12,0.17525145077357945
13,0.17735894285799897
14,0.17815799198953244
15,0.17879723129475925
16,0.17955632796971605
17,0.1806450324114304
18,0.18111447377620632
19,0.18167380816827974
20,0.18293231055044498
21,0.18355157362738342
22,0.1846302899549536
23,0.185009838292432
24,0.18415086047603352
25,0.1857389706249563
26,0.18589878045126298
27,0.1848200641236928
28,0.18529949360261289
29,0.18475014732468362
30,0.18447048012864692
31,0.18383124082342012
32,0.1852595411460362
33,0.18505977886315284
34,0.1857389706249563
35,0.1859287447936955
36,0.18640817427261558
37,0.18686762752324734
38,0.18762672419820414
39,0.1874769024860416
40,0.18775656968207832
41,0.18707737792027487
42,0.18797630819325004
43,0.1881760704761334
44,0.18865549995505349
45,0.18764670042649248
46,0.1875468192850508
47,0.1867178058110848
48,0.18718724717586072
49,0.1876067479699158
50,0.18720722340414905
51,0.18724717586072573
52,0.1863382574736064
53,0.18686762752324734
54,0.18707737792027487
55,0.18833588030244008
56,0.1874569262577533
57,0.187796522138655
58,0.18803623687811505
59,0.1879563319649617
60,0.1874169738011766
61,0.18790639139424084
62,0.18692755620811236
63,0.18732708077387908
64,0.18914491754811774
65,0.19113255226280726
66,0.19128237397496978
67,0.19346977097254267
68,0.1941589508484903
69,0.19411899839191363
70,0.19680580109669493
71,0.19828404199003186
72,0.19809426782129266
73,0.2010507496079665
74,0.20484623298275054
75,0.20779272665528023
76,0.20937084869005884
77,0.21087905392582826
78,0.21474445409962145
79,0.21791068628332286
80,0.22100700166801507
81,0.22385361419910307
82,0.22984648268560412
83,0.23244339236308792
84,0.23831640347985897
85,0.24308073392662732
86,0.2481746721401532
87,0.25414756439836594
88,0.2591216452421618
89,0.2645152268800128
90,0.2709076199322806
91,0.2775497158381526
92,0.2832928814710495
93,0.29212237437449434
94,0.2993737452431606
95,0.307284331645342
96,0.3169228617944646
97,0.3243939711743026
98,0.3332634165343242
99,0.34139374144767726
100,0.3515117010757199
101,0.3599716337558306
102,0.3711583215972992
103,0.38308412988543633
104,0.3924030403819455
105,0.4044886584963893
106,0.4156953225661463
107,0.42924919345978285
108,0.43872791378259873
109,0.45001448276550904
110,0.461870374254637
111,0.47216811993727464
112,0.4861414916249663
113,0.4945115312777794
114,0.5092240234121396
115,0.5243859806829873
116,0.5470989522468263
117,0.5876506956721501
118,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.995_L2.txt <==
epoch,mDiff
1,0.010777175161557746
2,0.015221885955712703
3,0.016500364566166263
4,0.017309401811843907
5,0.017539128437159778
6,0.017449235409862263
7,0.01759905712202479
8,0.01745922352400643
9,0.01726944935526723
10,0.017239485012834725
11,0.01707967518652803
12,0.017029734615807188
13,0.017019746501663022
14,0.01713960387139304
15,0.01726944935526723
16,0.017029734615807188
17,0.016899889131933
18,0.01663021005004045
19,0.016750067419770472
20,0.016610233821752116
21,0.0167101149631938
22,0.016740079305626304
23,0.016150780571120366
24,0.016360530968147904
25,0.016340554739859566
26,0.01608086377211119
27,0.015901077717516157
28,0.016230685484273713
29,0.016110828114543695
30,0.01593104205994866
31,0.016460412109589588
32,0.01643044776715708
33,0.016490376452022094
34,0.016550305136887104
35,0.016280626054994557
36,0.01620072114184121
37,0.01601094697310201
38,0.016100840000399526
39,0.016460412109589588
40,0.016310590397427063
41,0.015911065831660322
42,0.015811184690218638
43,0.015811184690218638
44,0.01570131543463279
45,0.015771232233641966
46,0.015601434293191102
47,0.015911065831660322
48,0.01574126789120946
49,0.015571469950758598
50,0.015721291662921123
51,0.01573127977706529
52,0.01574126789120946
53,0.015541505608326091
54,0.015801196576074473
55,0.015571469950758598
56,0.015471588809316913
57,0.015581458064902765
58,0.015401672010307734
59,0.01594103017409283
60,0.015261838412289376
61,0.015391683896163565
62,0.015591446179046934
63,0.015501553151749418
64,0.015841149032651144
65,0.015611422407335271
66,0.015791208461930304
67,0.01555149372247026
68,0.01570131543463279
69,0.01549156503760525
70,0.01588110148922782
71,0.015990970744813673
72,0.015771232233641966
73,0.016110828114543695
74,0.015911065831660322
75,0.015811184690218638
76,0.01600095885895784
77,0.015951018288236998
78,0.015781220347786135
79,0.01613080434283203
80,0.015521529380037756
81,0.015961006402381166
82,0.01592105394580449
83,0.016140792456976197
84,0.01608086377211119
85,0.01588110148922782
86,0.016150780571120366
87,0.015641386749767776
88,0.016100840000399526
89,0.016110828114543695
90,0.01621070925598538
91,0.01608086377211119
92,0.015781220347786135
93,0.01592105394580449
94,0.016280626054994557
95,0.016230685484273713
96,0.016220697370129544
97,0.01607087565796702
98,0.01664019816418462
99,0.01663021005004045
100,0.016220697370129544
101,0.01638050719643624
102,0.016500364566166263
103,0.016280626054994557
104,0.015861125260939482
105,0.01608086377211119
106,0.016470400223733757
107,0.016510352680310432
108,0.016929853474365503
109,0.016420459653012913
110,0.01657028136517544
111,0.016540317022742935
112,0.01643044776715708
113,0.016470400223733757
114,0.016460412109589588
115,0.016310590397427063
116,0.01639049531058041
117,0.01676005553391464
118,0.016800007990491316
119,0.016790019876347147
120,0.016420459653012913
121,0.016300602283282895
122,0.0167101149631938
123,0.0165203407944546
124,0.016730091191482135
125,0.01663021005004045
126,0.016670162506617126
127,0.016330566625715397
128,0.01690987724607717
129,0.0167101149631938
130,0.017179556327969716
131,0.017069687072383863
132,0.01694982970265384
133,0.017039722729951357
134,0.017129615757248876
135,0.01682997233292382
136,0.01707967518652803
137,0.01759905712202479
138,0.01740928295328559
139,0.01740928295328559
140,0.017559104665448116
141,0.01759905712202479
142,0.017569092779592285
143,0.017758866948331484
144,0.01816837962824239
145,0.017958629231214853
146,0.017549116551303947
147,0.018208332084819066
148,0.017868736203917338
149,0.01844804682427911
150,0.018008569801935697
151,0.01792866488878235
152,0.0176589858068898
153,0.018258272655539906
154,0.018218320198963234
155,0.019087286129505887
156,0.01882759516175751
157,0.018388118139414097
158,0.01882759516175751
159,0.019436870124551784
160,0.018777654591036665
161,0.019307024640677593
162,0.02036576473995945
163,0.020435681538968627
164,0.020715348735005343
165,0.02053556268041031
166,0.021024980273474565
167,0.019696561092300162
168,0.021044956501762902
169,0.02190393431816139
170,0.021684195806989683
171,0.02124471878464627
172,0.02157432655140383
173,0.0221536371717656
174,0.022183601514198105
175,0.022103696601044758
176,0.02119477821392543
177,0.02228348265563979
178,0.023002626874019917
179,0.02343211578221916
180,0.023142460472038273
181,0.023591925608525854
182,0.023442103896363326
183,0.022533185509244
184,0.024800487419970235
185,0.024600725137086867
186,0.026218799628442153
187,0.027926767147094956
188,0.027497278238895716
189,0.028795733077637612
190,0.03167230995115812
191,0.030683486650885446
192,0.03327040821422507
193,0.034518922482246125
194,0.03494841139044537
195,0.03557766258152798
196,0.04593533694903065
197,0.04678432665128497
198,0.05746162067140103
199,0.05456506756959219
200,0.05333652952985947
201,0.054425233971573825
202,0.055643783897162374
203,0.058620241912124574
204,0.06574176729691666
205,0.06955722689998901
206,0.08417982600705161
207,0.0864271516894895
208,0.08908399005183831
209,0.08273154945614719
210,0.08922382364985668
211,0.10211847900997813
212,0.10652323734755641
213,0.12850707657887114
214,0.16238675975589048
215,0.16591256404878196
216,0.17426262747330676
217,0.21022982650645733
218,0.2266902386160469
219,0.23150450963353608
220,0.26053995745063374
221,0.24936325772330925
222,0.27285530219039345
223,0.29033450194268823
224,0.30806340454858716
225,0.31395639189364655
226,0.3830541655430038
227,0.391783777305007
228,0.3956891299353769
229,0.47139903514817366
230,0.5268730211048852
231,0.5187626724198204
232,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.9_HyperSparse.txt <==
epoch,mDiff
1,0.23213655220562934
2,0.2486507434332518
3,0.2699337145094459
4,0.2927688237958569
5,0.3157642407931686
6,0.33805750002871554
7,0.3604546346657185
8,0.3828822327618022
9,0.4048358993387432
10,0.4255290778710936
11,0.4449907336150288
12,0.46370328790615656
13,0.48162329286021416
14,0.497704503448114
15,0.5133022938984688
16,0.5275971472219073
17,0.5400272373288241
18,0.5520428246318541
19,0.5631140447033783
20,0.5727330067583933
21,0.5815744015053943
22,0.5898499749550414
23,0.5977939461615792
24,0.6047296268126382
25,0.6113796501096934
26,0.6174968125733183
27,0.6230321729085961
28,0.6283722674651755
29,0.6331275634875966
30,0.6374808417303445
31,0.6422261497333948
32,0.646349703530615
33,0.6499853425815734
34,0.6539161276049379
35,0.6574448948486291
36,0.6609616764690753
37,0.6644729646788677
38,0.6677730062789684
39,0.6710805388935971
40,0.6738182550031238
41,0.6773355360245386
42,0.6804652818943677
43,0.6834057547971208
44,0.6863552169173077
45,0.6894160454534786
46,0.6927690235562443
47,0.6964301320565981
48,0.7000712645182104
49,0.703357322891192
50,0.7073015917407071
51,0.7112828162618938
52,0.7150123426949374
53,0.7195479022912017
54,0.724338655782389
55,0.7298170844072535
56,0.735257558558509
57,0.7420234428802651
58,0.7493047090015527
59,0.7584941862236247
60,0.7692557776946553
61,0.782593279361406
62,0.8132569982306224
63,0.8657495334346451
64,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.9_L1.txt <==
epoch,mDiff
1,0.2292050685203099
2,0.2443314244563646
3,0.262980554824488
4,0.2845606694769624
5,0.3071500734868525
6,0.3300406162807712
7,0.3522424851390757
8,0.37381061416830513
9,0.39461066450792276
10,0.4150316695124199
11,0.4338416069924126
12,0.4523129506157364
13,0.470147558004174
14,0.48622177697851426
15,0.5013920801998003
16,0.5149528140994877
17,0.5273334635105191
18,0.5391787550832776
19,0.5490104619508899
20,0.5582813415308338
21,0.5662667630177602
22,0.5740998672092824
23,0.5807299144675961
24,0.5871287390774765
25,0.5927075472970172
26,0.5979897113412461
27,0.6029168012968444
28,0.6081115701715792
29,0.6125547405886639
30,0.616252305359721
31,0.6200802137835666
32,0.6243770597168696
33,0.6275832139348851
34,0.6309077261824442
35,0.6334227094600027
36,0.6366478409148226
37,0.6400297842737637
38,0.6434072330239877
39,0.6460920126308493
40,0.6486484461887966
41,0.6514840448881567
42,0.6540849251323038
43,0.6563881623992022
44,0.6597426387048735
45,0.6620753406289156
46,0.6646497526217302
47,0.6673250436101896
48,0.6700797393526465
49,0.672848917723191
50,0.6762763065702689
51,0.6787563317800298
52,0.6821217949070091
53,0.6848290475574549
54,0.6885815464350512
55,0.6922681243848005
56,0.6957050018502806
57,0.6995304132692834
58,0.704219288962889
59,0.7084781804225831
60,0.7136125217801247
61,0.7192048138258159
62,0.7317482679525908
63,0.7543836168515865
64,0.7841174511173847
65,0.8262504126300503
66,1.0


==> ablation_results/diffMask/relMaskEq_dataset=cifar10_model=vgg19_pruneRate=0.9_L2.txt <==
epoch,mDiff
1,0.20002307232474648
2,0.21168508374205142
3,0.22667760021853786
4,0.2421595296441918
5,0.2575156100257741
6,0.27196278064461676
7,0.2865537787423985
8,0.3002004096086744
9,0.3139988583693859
10,0.327053699087944
11,0.3390662899851628
12,0.35067087029108585
13,0.36156430361781045
14,0.37149039726847644
15,0.3801994507588148
16,0.3884705295997451
17,0.3961078686116004
18,0.4022994418195375
19,0.40770246089815265
20,0.4127818681491551
21,0.4174927174853763
22,0.4214474737552306
23,0.4247659931911672
24,0.4275341727597747
25,0.43030135352644505
26,0.4328502960698642
27,0.43468759223311637
28,0.43702778517168656
29,0.4388366154797321
30,0.4407817822521885
31,0.4420817229732935
32,0.44348553909585453
33,0.4447744929956517
34,0.4456784087487059
35,0.4466677220673802
36,0.4475651456078434
37,0.449088318561885
38,0.44983342480694405
39,0.45044219458759216
40,0.4510704410060133
41,0.4516097940520346
42,0.4521141890302582
43,0.45290873597120257
44,0.45355496082449104
45,0.4543679856012713
46,0.4548179458739242
47,0.45539824979936566
48,0.45623125061488745
49,0.4565009271378981
50,0.4572090777112853
51,0.4576255781190462
52,0.4581109958604654
53,0.458569945350552
54,0.45935300606921997
55,0.45966063706583954
56,0.45969110052492035
57,0.46039725349443344
58,0.4608527071777403
59,0.4610604579806522
60,0.46158732600246005
61,0.4615239020794557
62,0.4617356480901159
63,0.46190444561748184
64,0.46225202869158444
65,0.4625371866446198
66,0.46261009918602636
67,0.46273145362138113
68,0.4628353290228371
69,0.46320039113083855
70,0.4637402435778284
71,0.464577739002067
72,0.464459880373492
73,0.464466372586083
74,0.4648269400853676
75,0.4649288178829494
76,0.46518900578755784
77,0.46559851458175916
78,0.4661248832025985
79,0.46582823902728676
80,0.46643151539728095
81,0.46640954175466526
82,0.46678808768881724
83,0.4665613596491009
84,0.4666892062970467
85,0.46704028517792906
86,0.46750722508351233
87,0.467647057354703
88,0.46784232313340146
89,0.4679147362738395
90,0.4684091432326924
91,0.4681154954631919
92,0.46830576723220496
93,0.4684131384404407
94,0.46835520792809027
95,0.4686069060162335
96,0.4687482364903299
97,0.4689435022690283
98,0.46918271533295813
99,0.4695113211702563
100,0.4694868505227979
101,0.4693704900971285
102,0.46935051405838696
103,0.46964416182788743
104,0.46969759773152103
105,0.4699033509305588
106,0.4703712896380791
107,0.4701545496177335
108,0.47066943201629646
109,0.4710359923272035
110,0.4714000556332679
111,0.47152490587540247
112,0.4716652375475617
113,0.4720937235785675
114,0.47195439070834533
115,0.4717955812003502
116,0.47191943264054764
117,0.4720712505349833
118,0.47279288493452104
119,0.4733632008405917
120,0.47341963315003655
121,0.47309252551564396
122,0.4735220103485869
123,0.4735494774018565
124,0.47405836698879694
125,0.4741897094435225
126,0.4743110638788773
127,0.47518651377672483
128,0.4751930059893158
129,0.4760230103990264
130,0.47604198763583083
131,0.47664226760001377
132,0.4769793632537771
133,0.4774403103477379
134,0.4779611855579233
135,0.4790848377371343
136,0.47940195735215607
137,0.4798279463783192
138,0.48070739148391506
139,0.4821052147948536
140,0.4820313034515099
141,0.4837507409861871
142,0.4839185397116159
143,0.48502770926273936
144,0.48574534845452877
145,0.4860305064075641
146,0.48769051522698526
147,0.4884905555785835
148,0.48968212628951574
149,0.49017903025321125
150,0.491449006916204
151,0.4917516439031382
152,0.4917606331205719
153,0.49342114134096154
154,0.4943784929976493
155,0.49666874583936566
156,0.4980101368408594
157,0.5003932782627238
158,0.5015134346351552
159,0.5029906627000913
160,0.5047145948434852
161,0.5076420833210564
162,0.5095807578809218
163,0.5112582457342417
164,0.5126470798277466
165,0.5177869145959422
166,0.520944127519041
167,0.5264944698833749
168,0.5282398762684161
169,0.5302614513890588
170,0.5361563804216842
171,0.537446832524387
172,0.543865633173009
173,0.5520193527863327
174,0.5588246897846034
175,0.565578089082146
176,0.5724573374237601
177,0.5831854690298987
178,0.5901945616233328
179,0.6007773675476267
180,0.6112053591716736
181,0.6226176701047094
182,0.6381660198591789
183,0.6521232781278856
184,0.6730636601396625
185,1.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar100_model=resnet32_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,493.4,28.67472754883645,370.6,28.67472754883645
1,9216.0,0.0,1136.2,40.14673087562672,8079.8,40.14673087562672
2,9216.0,0.0,1114.6,73.8094844853966,8101.4,73.8094844853966
3,9216.0,0.0,1050.6,97.5019999794876,8165.4,97.5019999794876
4,9216.0,0.0,1116.6,100.07517174604298,8099.4,100.07517174604298
5,9216.0,0.0,973.8,50.58616411628777,8242.2,50.58616411628777
6,9216.0,0.0,969.6,39.70188912381878,8246.4,39.70188912381878
7,9216.0,0.0,1036.0,64.46084082603949,8180.0,64.46084082603949
8,9216.0,0.0,796.8,92.59244029617105,8419.2,92.59244029617105
9,9216.0,0.0,1298.6,137.97767935430718,7917.4,137.97767935430716
10,9216.0,0.0,868.8,91.045922478714,8347.2,91.045922478714
11,18432.0,0.0,3092.2,122.79315941859302,15339.8,122.79315941859302
12,36864.0,0.0,4600.2,132.62940850354417,32263.8,132.6294085035442
13,2048.0,0.0,699.8,32.93873100166429,1348.2,32.93873100166429
14,36864.0,0.0,3131.8,162.95201747753845,33732.2,162.95201747753845
15,36864.0,0.0,3042.0,172.24749635335777,33822.0,172.24749635335777
16,36864.0,0.0,3375.6,101.35600623544714,33488.4,101.35600623544714
17,36864.0,0.0,2596.0,51.41206084179081,34268.0,51.41206084179081
18,36864.0,0.0,3403.8,178.89818333342572,33460.2,178.89818333342572
19,36864.0,0.0,2336.0,105.66740273140057,34528.0,105.66740273140057
20,36864.0,0.0,3194.0,225.79991142602336,33670.0,225.79991142602336
21,36864.0,0.0,2163.2,182.3352955409347,34700.8,182.3352955409347
22,73728.0,0.0,10243.4,72.90706412961642,63484.6,72.90706412961642
23,147456.0,0.0,17576.2,124.33245754830072,129879.8,124.33245754830072
24,8192.0,0.0,2277.8,24.21074141780875,5914.2,24.21074141780875
25,147456.0,0.0,13615.4,152.94521895110026,133840.6,152.94521895110026
26,147456.0,0.0,13043.6,177.5292651930943,134412.4,177.5292651930943
27,147456.0,0.0,13563.0,229.96434506244657,133893.0,229.96434506244657
28,147456.0,0.0,11060.6,173.91216173689523,136395.4,173.9121617368952
29,147456.0,0.0,13998.0,469.27220245823213,133458.0,469.27220245823213
30,147456.0,0.0,10394.6,416.85229998166017,137061.4,416.85229998166017
31,147456.0,0.0,19941.8,343.9426696413226,127514.2,343.94266964132265
32,147456.0,0.0,10175.0,179.02290356264476,137281.0,179.02290356264476
33,12800.0,0.0,8330.8,57.74218561848867,4469.2,57.74218561848867
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar100_model=resnet32_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,366.8,12.221292893961753,497.2,12.221292893961753
1,9216.0,0.0,362.4,50.13820898277081,8853.6,50.13820898277081
2,9216.0,0.0,277.4,59.995333151837734,8938.6,59.995333151837734
3,9216.0,0.0,239.6,72.81098818172983,8976.4,72.81098818172983
4,9216.0,0.0,266.6,82.419900509525,8949.4,82.419900509525
5,9216.0,0.0,246.6,10.091580649234292,8969.4,10.091580649234292
6,9216.0,0.0,227.0,14.422205101855956,8989.0,14.422205101855956
7,9216.0,0.0,250.8,17.66805026028622,8965.2,17.66805026028622
8,9216.0,0.0,214.6,21.00095235935742,9001.4,21.00095235935742
9,9216.0,0.0,420.6,59.75483244056501,8795.4,59.75483244056501
10,9216.0,0.0,233.2,22.82454818829937,8982.8,22.82454818829937
11,18432.0,0.0,959.8,54.0051849362633,17472.2,54.0051849362633
12,36864.0,0.0,1108.2,96.57618754123607,35755.8,96.57618754123607
13,2048.0,0.0,383.6,34.07403703701691,1664.4,34.07403703701691
14,36864.0,0.0,634.6,58.43834357679896,36229.4,58.43834357679896
15,36864.0,0.0,441.8,33.1746891469988,36422.2,33.1746891469988
16,36864.0,0.0,643.6,19.652989594461197,36220.4,19.652989594461197
17,36864.0,0.0,398.8,11.070682002478437,36465.2,11.070682002478437
18,36864.0,0.0,625.2,63.40473168463061,36238.8,63.404731684630605
19,36864.0,0.0,344.0,20.995237555217138,36520.0,20.995237555217138
20,36864.0,0.0,654.6,62.33008904213117,36209.4,62.33008904213116
21,36864.0,0.0,341.2,20.202970078679026,36522.8,20.202970078679026
22,73728.0,0.0,2085.0,24.240462041801102,71643.0,24.240462041801102
23,147456.0,0.0,3579.8,42.1872018507983,143876.2,42.1872018507983
24,8192.0,0.0,908.6,13.57350360076572,7283.4,13.573503600765722
25,147456.0,0.0,2393.0,73.79701890998037,145063.0,73.79701890998037
26,147456.0,0.0,2064.8,32.44934513977131,145391.2,32.44934513977131
27,147456.0,0.0,2330.4,65.78024019414948,145125.6,65.7802401941495
28,147456.0,0.0,1572.4,57.63540578498602,145883.6,57.63540578498602
29,147456.0,0.0,2182.2,118.03118232060544,145273.8,118.03118232060544
30,147456.0,0.0,1140.8,46.77349676900371,146315.2,46.7734967690037
31,147456.0,0.0,2705.2,226.54483000059835,144750.8,226.54483000059835
32,147456.0,0.0,404.6,30.30247514642987,147051.4,30.30247514642987
33,12800.0,0.0,6334.2,51.93996534461685,6465.8,51.93996534461685
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar100_model=resnet32_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,289.6,5.986651818838306,574.4,5.986651818838306
1,9216.0,0.0,160.8,29.734828064073284,9055.2,29.734828064073284
2,9216.0,0.0,87.8,22.90327487500423,9128.2,22.90327487500423
3,9216.0,0.0,71.6,10.669582934679312,9144.4,10.669582934679312
4,9216.0,0.0,66.8,13.044539087296263,9149.2,13.044539087296263
5,9216.0,0.0,43.4,11.976643937263894,9172.6,11.976643937263894
6,9216.0,0.0,44.4,9.393614852653903,9171.6,9.393614852653903
7,9216.0,0.0,55.8,6.43117407632541,9160.2,6.43117407632541
8,9216.0,0.0,45.0,6.418722614352485,9171.0,6.418722614352485
9,9216.0,0.0,132.4,52.67485168465119,9083.6,52.67485168465119
10,9216.0,0.0,60.0,13.053735097664577,9156.0,13.053735097664577
11,18432.0,0.0,270.4,30.269456552769494,18161.6,30.26945655276949
12,36864.0,0.0,263.0,43.80410939626555,36601.0,43.80410939626555
13,2048.0,0.0,212.0,15.033296378372908,1836.0,15.033296378372908
14,36864.0,0.0,126.6,19.945926902503178,36737.4,19.945926902503178
15,36864.0,0.0,47.0,2.8284271247461903,36817.0,2.8284271247461903
16,36864.0,0.0,88.2,21.95814199790137,36775.8,21.95814199790137
17,36864.0,0.0,40.6,9.112628599915615,36823.4,9.112628599915613
18,36864.0,0.0,97.2,10.647065323364933,36766.8,10.64706532336493
19,36864.0,0.0,33.4,4.8,36830.6,4.8
20,36864.0,0.0,96.4,12.8,36767.6,12.8
21,36864.0,0.0,34.8,4.955804677345547,36829.2,4.955804677345547
22,73728.0,0.0,317.8,12.416118556135006,73410.2,12.416118556135006
23,147456.0,0.0,536.2,28.294169010592977,146919.8,28.294169010592977
24,8192.0,0.0,321.8,17.02233826476257,7870.2,17.02233826476257
25,147456.0,0.0,246.0,31.515075757484702,147210.0,31.515075757484702
26,147456.0,0.0,184.8,21.497906874856447,147271.2,21.497906874856444
27,147456.0,0.0,229.4,15.982490419205638,147226.6,15.982490419205636
28,147456.0,0.0,123.2,12.464349160706305,147332.8,12.464349160706305
29,147456.0,0.0,172.6,18.618270596379247,147283.4,18.618270596379247
30,147456.0,0.0,54.0,7.238784428341543,147402.0,7.238784428341543
31,147456.0,0.0,207.8,35.03940638766587,147248.2,35.03940638766587
32,147456.0,0.0,14.4,4.317406628984581,147441.6,4.317406628984581
33,12800.0,0.0,4559.8,42.33391075721684,8240.2,42.33391075721684
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar100_model=vgg19_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1491.4,22.023623680039577,236.6,22.023623680039577
1,36864.0,0.0,20006.0,661.6890508388362,16858.0,661.6890508388362
2,73728.0,0.0,44492.4,1125.1322766679482,29235.6,1125.1322766679482
3,147456.0,0.0,82955.8,2296.6368803099895,64500.2,2296.6368803099895
4,294912.0,0.0,158551.8,4840.5889476385,136360.2,4840.5889476385
5,589824.0,0.0,269921.2,10859.270609023426,319902.8,10859.270609023426
6,589824.0,0.0,252689.6,9994.643477383272,337134.4,9994.643477383273
7,589824.0,0.0,230290.6,7273.825529939524,359533.4,7273.825529939524
8,1179648.0,0.0,318362.0,5085.4751203796095,861286.0,5085.4751203796095
9,2359296.0,0.0,292459.0,12322.93379029523,2066837.0,12322.93379029523
10,2359296.0,0.0,119717.6,18056.345118544894,2239578.4,18056.345118544894
11,2359296.0,0.0,48366.8,10262.853197819795,2310929.2,10262.853197819795
12,2359296.0,0.0,16756.6,2480.67044163468,2342539.4,2480.67044163468
13,2359296.0,0.0,12935.6,1415.4663683747488,2346360.4,1415.466368374749
14,2359296.0,0.0,31169.0,634.435497115349,2328127.0,634.435497115349
15,2359296.0,0.0,69541.0,2587.6420927168424,2289755.0,2587.6420927168424
16,51200.0,0.0,37300.4,339.3921625494614,13899.6,339.3921625494614
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar100_model=vgg19_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1260.8,19.135307679783985,467.2,19.13530767978399
1,36864.0,0.0,9064.6,193.2683109048144,27799.4,193.26831090481437
2,73728.0,0.0,21939.0,128.91702757975767,51789.0,128.91702757975767
3,147456.0,0.0,35607.0,232.77800583388458,111849.0,232.77800583388458
4,294912.0,0.0,61943.8,601.2584801896768,232968.2,601.2584801896768
5,589824.0,0.0,76026.0,1026.8474083329031,513798.0,1026.8474083329031
6,589824.0,0.0,62985.8,800.7814683170434,526838.2,800.7814683170435
7,589824.0,0.0,49918.0,450.5272466788218,539906.0,450.5272466788218
8,1179648.0,0.0,40942.8,1230.585291639714,1138705.2,1230.585291639714
9,2359296.0,0.0,15699.4,1090.5306231371956,2343596.6,1090.5306231371956
10,2359296.0,0.0,2319.6,408.77358035959224,2356976.4,408.77358035959224
11,2359296.0,0.0,1000.4,83.26007446549636,2358295.6,83.26007446549636
12,2359296.0,0.0,584.0,21.428952377566198,2358712.0,21.428952377566198
13,2359296.0,0.0,593.4,30.196688560171626,2358702.6,30.196688560171623
14,2359296.0,0.0,357.8,29.130053209700804,2358938.2,29.130053209700804
15,2359296.0,0.0,640.8,94.52914894359304,2358655.2,94.52914894359304
16,51200.0,0.0,20517.8,80.08345646886129,30682.2,80.08345646886129
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar100_model=vgg19_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1041.6,24.013329631685814,686.4,24.013329631685817
1,36864.0,0.0,4517.4,183.02852236741683,32346.6,183.02852236741683
2,73728.0,0.0,9629.8,123.38460195664611,64098.2,123.38460195664611
3,147456.0,0.0,12855.2,139.27153334403985,134600.8,139.27153334403985
4,294912.0,0.0,19383.0,388.21798000607856,275529.0,388.21798000607856
5,589824.0,0.0,15478.2,221.30106190436592,574345.8,221.30106190436592
6,589824.0,0.0,11897.8,139.75321105434392,577926.2,139.75321105434392
7,589824.0,0.0,9507.4,301.94741264001584,580316.6,301.9474126400159
8,1179648.0,0.0,4892.6,369.50269281833386,1174755.4,369.50269281833386
9,2359296.0,0.0,1046.2,130.43680462200845,2358249.8,130.43680462200845
10,2359296.0,0.0,90.2,17.19767426136453,2359205.8,17.19767426136453
11,2359296.0,0.0,32.0,3.7416573867739413,2359264.0,3.7416573867739413
12,2359296.0,0.0,30.4,4.8,2359265.6,4.8
13,2359296.0,0.0,35.2,8.565045242145542,2359260.8,8.565045242145542
14,2359296.0,0.0,3.8,1.16619037896906,2359292.2,1.16619037896906
15,2359296.0,0.0,13.6,5.1613951602255765,2359282.4,5.161395160225576
16,51200.0,0.0,9895.6,105.35767651196566,41304.4,105.35767651196565
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar10_model=resnet32_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,420.6,21.536945001554887,443.4,21.536945001554887
1,9216.0,0.0,1501.4,193.58264385011378,7714.6,193.5826438501138
2,9216.0,0.0,1917.8,194.690934560395,7298.2,194.69093456039496
3,9216.0,0.0,1658.6,234.24312156389993,7557.4,234.2431215638999
4,9216.0,0.0,1808.6,273.1011534212186,7407.4,273.10115342121867
5,9216.0,0.0,1596.0,111.89459325633209,7620.0,111.89459325633209
6,9216.0,0.0,1592.6,168.3063872822419,7623.4,168.3063872822419
7,9216.0,0.0,1746.0,181.65461733740764,7470.0,181.65461733740764
8,9216.0,0.0,1542.2,155.58971688386094,7673.8,155.58971688386094
9,9216.0,0.0,2221.2,349.13802428266104,6994.8,349.13802428266104
10,9216.0,0.0,1597.2,211.119302765048,7618.8,211.119302765048
11,18432.0,0.0,4744.6,188.23665955387116,13687.4,188.23665955387116
12,36864.0,0.0,7746.4,450.3920958453867,29117.6,450.3920958453867
13,2048.0,0.0,894.6,19.622436138257655,1153.4,19.622436138257655
14,36864.0,0.0,5258.2,353.49647805883444,31605.8,353.4964780588344
15,36864.0,0.0,4666.8,366.6406415006389,32197.2,366.6406415006389
16,36864.0,0.0,4924.6,479.1720359119468,31939.4,479.17203591194675
17,36864.0,0.0,3626.4,321.4751001244109,33237.6,321.47510012441086
18,36864.0,0.0,4224.2,261.18070372828083,32639.8,261.18070372828083
19,36864.0,0.0,2912.2,286.4823903837721,33951.8,286.4823903837721
20,36864.0,0.0,4010.6,439.3903048543516,32853.4,439.39030485435154
21,36864.0,0.0,2687.0,266.29607582538654,34177.0,266.29607582538654
22,73728.0,0.0,12840.6,258.0640230640451,60887.4,258.0640230640451
23,147456.0,0.0,21480.4,665.9025754568006,125975.6,665.9025754568005
24,8192.0,0.0,2410.0,72.53964433328854,5782.0,72.53964433328854
25,147456.0,0.0,16234.0,2537.702819480642,131222.0,2537.702819480642
26,147456.0,0.0,13518.2,1412.7583515944968,133937.8,1412.7583515944968
27,147456.0,0.0,12250.2,555.2608035869271,135205.8,555.2608035869271
28,147456.0,0.0,8833.8,445.08938428140476,138622.2,445.08938428140476
29,147456.0,0.0,10143.0,1243.5434853675201,137313.0,1243.5434853675201
30,147456.0,0.0,6746.8,901.0548041046117,140709.2,901.0548041046115
31,147456.0,0.0,13110.6,1916.0320039080766,134345.4,1916.0320039080766
32,147456.0,0.0,3566.2,434.16835444329655,143889.8,434.16835444329655
33,1280.0,0.0,1126.4,18.83188785013335,153.6,18.83188785013335
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar10_model=resnet32_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,349.0,29.946619174791667,515.0,29.946619174791667
1,9216.0,0.0,626.0,76.21548399111562,8590.0,76.21548399111562
2,9216.0,0.0,650.6,119.13790328858403,8565.4,119.13790328858403
3,9216.0,0.0,538.2,156.17093199440157,8677.8,156.17093199440157
4,9216.0,0.0,516.0,138.8466780301207,8700.0,138.8466780301207
5,9216.0,0.0,439.4,40.232325311868316,8776.6,40.232325311868316
6,9216.0,0.0,433.6,46.49128950674524,8782.4,46.49128950674524
7,9216.0,0.0,493.4,74.80802096032217,8722.6,74.80802096032217
8,9216.0,0.0,417.8,71.03069758914098,8798.2,71.030697589141
9,9216.0,0.0,763.6,61.41530753810486,8452.4,61.41530753810486
10,9216.0,0.0,460.4,30.3090745487222,8755.6,30.3090745487222
11,18432.0,0.0,1507.8,105.55264089543189,16924.2,105.55264089543189
12,36864.0,0.0,2033.0,113.66617790706258,34831.0,113.66617790706258
13,2048.0,0.0,529.8,34.312679872023985,1518.2,34.312679872023985
14,36864.0,0.0,1077.0,65.06304634736988,35787.0,65.06304634736988
15,36864.0,0.0,862.6,44.40090089176119,36001.4,44.4009008917612
16,36864.0,0.0,921.2,64.78394862927081,35942.8,64.78394862927081
17,36864.0,0.0,619.2,28.63843571147,36244.8,28.63843571147
18,36864.0,0.0,824.0,163.56405473086073,36040.0,163.56405473086073
19,36864.0,0.0,496.0,79.60150752341315,36368.0,79.60150752341315
20,36864.0,0.0,684.0,39.9899987496874,36180.0,39.9899987496874
21,36864.0,0.0,374.0,34.57166469813104,36490.0,34.57166469813104
22,73728.0,0.0,3103.2,90.69377045861529,70624.8,90.69377045861529
23,147456.0,0.0,4598.2,119.09223316404811,142857.8,119.09223316404812
24,8192.0,0.0,962.0,45.37400136642128,7230.0,45.37400136642128
25,147456.0,0.0,3032.6,514.1313450860587,144423.4,514.1313450860587
26,147456.0,0.0,2391.4,235.31901750602307,145064.6,235.3190175060231
27,147456.0,0.0,1939.0,207.82973800685983,145517.0,207.82973800685983
28,147456.0,0.0,1242.0,121.32106165048177,146214.0,121.32106165048177
29,147456.0,0.0,1315.0,205.12922756155447,146141.0,205.12922756155447
30,147456.0,0.0,724.4,85.9641785861995,146731.6,85.96417858619951
31,147456.0,0.0,1059.0,169.59481124138205,146397.0,169.59481124138205
32,147456.0,0.0,100.8,17.837040113202637,147355.2,17.83704011320264
33,1280.0,0.0,1026.8,16.412190591142913,253.2,16.412190591142913
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar10_model=resnet32_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,286.8,26.91022110648666,577.2,26.910221106486656
1,9216.0,0.0,265.6,26.004614975038564,8950.4,26.004614975038564
2,9216.0,0.0,229.6,35.6011235777749,8986.4,35.6011235777749
3,9216.0,0.0,227.2,18.38912722235615,8988.8,18.389127222356148
4,9216.0,0.0,198.8,18.475930287809597,9017.2,18.475930287809597
5,9216.0,0.0,136.0,30.397368307141328,9080.0,30.397368307141328
6,9216.0,0.0,127.4,20.771133815947554,9088.6,20.771133815947554
7,9216.0,0.0,166.2,55.27531094439904,9049.8,55.27531094439904
8,9216.0,0.0,115.2,16.079800993793423,9100.8,16.079800993793427
9,9216.0,0.0,303.2,66.33973168471516,8912.8,66.33973168471516
10,9216.0,0.0,134.8,35.53252031590216,9081.2,35.53252031590216
11,18432.0,0.0,522.8,24.20247921184935,17909.2,24.20247921184935
12,36864.0,0.0,568.6,31.251239975399375,36295.4,31.25123997539938
13,2048.0,0.0,294.8,10.457533169921097,1753.2,10.457533169921097
14,36864.0,0.0,247.2,21.720036832381293,36616.8,21.720036832381293
15,36864.0,0.0,141.2,14.344336861632888,36722.8,14.344336861632886
16,36864.0,0.0,169.6,35.02913073429028,36694.4,35.029130734290284
17,36864.0,0.0,102.8,17.543089807670714,36761.2,17.54308980767071
18,36864.0,0.0,138.2,23.777300099044048,36725.8,23.777300099044048
19,36864.0,0.0,71.6,17.984437717093076,36792.4,17.984437717093076
20,36864.0,0.0,169.6,26.695317941541735,36694.4,26.695317941541735
21,36864.0,0.0,71.0,9.528903399657276,36793.0,9.528903399657276
22,73728.0,0.0,704.6,21.237702323933256,73023.4,21.237702323933256
23,147456.0,0.0,912.4,44.54929853544273,146543.6,44.54929853544273
24,8192.0,0.0,365.6,10.669582934679312,7826.4,10.669582934679312
25,147456.0,0.0,348.8,29.484911395491764,147107.2,29.484911395491764
26,147456.0,0.0,316.8,17.792133093027378,147139.2,17.792133093027378
27,147456.0,0.0,291.6,19.47921969689751,147164.4,19.47921969689751
28,147456.0,0.0,207.6,10.762899237658969,147248.4,10.762899237658969
29,147456.0,0.0,204.2,50.81102242624134,147251.8,50.81102242624134
30,147456.0,0.0,112.2,20.94182418033348,147343.8,20.941824180333477
31,147456.0,0.0,166.6,38.76390073251143,147289.4,38.76390073251142
32,147456.0,0.0,5.0,1.8973665961010275,147451.0,1.8973665961010275
33,1280.0,0.0,953.4,13.139254164525473,326.6,13.139254164525473
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar10_model=vgg19_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1553.6,25.350345165302976,174.4,25.35034516530298
1,36864.0,0.0,25551.6,375.27355355793463,11312.4,375.27355355793463
2,73728.0,0.0,57419.8,609.0574357152205,16308.2,609.0574357152205
3,147456.0,0.0,111122.0,1392.8091039334859,36334.0,1392.8091039334859
4,294912.0,0.0,214002.6,2516.1854144716763,80909.4,2516.1854144716763
5,589824.0,0.0,378988.6,6243.659330873202,210835.4,6243.659330873203
6,589824.0,0.0,332258.8,3464.23067361283,257565.2,3464.23067361283
7,589824.0,0.0,269831.8,2834.8469023917323,319992.2,2834.8469023917323
8,1179648.0,0.0,278639.0,7796.504165329485,901009.0,7796.504165329485
9,2359296.0,0.0,155263.6,5568.150594227854,2204032.4,5568.150594227854
10,2359296.0,0.0,56762.2,1656.8571936048081,2302533.8,1656.8571936048077
11,2359296.0,0.0,35732.2,2558.0296636278476,2323563.8,2558.0296636278476
12,2359296.0,0.0,10874.2,1082.876059389993,2348421.8,1082.876059389993
13,2359296.0,0.0,7632.2,969.3006551117152,2351663.8,969.3006551117151
14,2359296.0,0.0,18884.4,3030.2259057700635,2340411.6,3030.2259057700635
15,2359296.0,0.0,42989.8,6589.439138500333,2316306.2,6589.439138500333
16,5120.0,0.0,4892.6,24.27014627067583,227.4,24.27014627067583
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar10_model=vgg19_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1292.8,28.645418481844523,435.2,28.645418481844526
1,36864.0,0.0,12383.4,349.55606131205906,24480.6,349.55606131205906
2,73728.0,0.0,31352.6,322.47827833824715,42375.4,322.47827833824715
3,147456.0,0.0,53614.6,476.53440589321565,93841.4,476.53440589321565
4,294912.0,0.0,92412.4,965.0248908706966,202499.6,965.0248908706966
5,589824.0,0.0,109342.0,907.2183860570727,480482.0,907.2183860570727
6,589824.0,0.0,63249.6,785.2888895177366,526574.4,785.2888895177366
7,589824.0,0.0,26534.6,1429.6121991645145,563289.4,1429.6121991645148
8,1179648.0,0.0,3312.0,446.3662173596922,1176336.0,446.3662173596922
9,2359296.0,0.0,242.4,62.09218952493139,2359053.6,62.0921895249314
10,2359296.0,0.0,171.6,33.31426121047861,2359124.4,33.31426121047861
11,2359296.0,0.0,486.2,93.41819951165833,2358809.8,93.41819951165832
12,2359296.0,0.0,411.6,50.77243346541507,2358884.4,50.77243346541506
13,2359296.0,0.0,304.6,33.69035470279291,2358991.4,33.6903547027929
14,2359296.0,0.0,350.8,39.806532127277805,2358945.2,39.806532127277805
15,2359296.0,0.0,667.6,65.8015197392887,2358628.4,65.8015197392887
16,5120.0,0.0,4350.2,60.71704867662788,769.8,60.71704867662788
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=IMP_dataset=cifar10_model=vgg19_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1086.2,37.02107507893308,641.8,37.02107507893308
1,36864.0,0.0,5907.8,211.52720865174769,30956.2,211.52720865174769
2,73728.0,0.0,14045.0,197.1060628189808,59683.0,197.1060628189808
3,147456.0,0.0,19254.6,250.84066655947157,128201.4,250.84066655947157
4,294912.0,0.0,27784.8,262.2246365237256,267127.2,262.2246365237256
5,589824.0,0.0,18705.6,130.75412039396696,571118.4,130.75412039396693
6,589824.0,0.0,7516.6,260.2480355353331,582307.4,260.2480355353331
7,589824.0,0.0,2233.0,163.98658481717337,587591.0,163.98658481717337
8,1179648.0,0.0,58.8,9.453041838477178,1179589.2,9.453041838477178
9,2359296.0,0.0,5.0,3.7416573867739413,2359291.0,3.7416573867739413
10,2359296.0,0.0,5.0,4.69041575982343,2359291.0,4.69041575982343
11,2359296.0,0.0,26.0,13.971399357258385,2359270.0,13.971399357258385
12,2359296.0,0.0,46.2,12.967652061957862,2359249.8,12.967652061957862
13,2359296.0,0.0,34.6,8.685620300243386,2359261.4,8.685620300243386
14,2359296.0,0.0,41.6,6.499230723708768,2359254.4,6.499230723708768
15,2359296.0,0.0,65.4,27.148480620469353,2359230.6,27.148480620469353
16,5120.0,0.0,3302.8,130.79051953410078,1817.2,130.79051953410078
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar100_model=resnet32_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,511.0,30.59411708155671,353.0,30.59411708155671
1,9216.0,0.0,987.3333333333334,194.32675803627478,8228.666666666666,194.32675803627478
2,9216.0,0.0,961.3333333333334,216.5245687881375,8254.666666666666,216.5245687881375
3,9216.0,0.0,1046.0,201.80353482203097,8170.0,201.80353482203097
4,9216.0,0.0,1201.0,207.71294294450374,8015.0,207.71294294450374
5,9216.0,0.0,894.6666666666666,133.94111475653105,8321.333333333334,133.94111475653105
6,9216.0,0.0,978.3333333333334,216.8968008575097,8237.666666666666,216.8968008575097
7,9216.0,0.0,1006.0,190.66375289148868,8210.0,190.66375289148868
8,9216.0,0.0,911.3333333333334,152.2724167040403,8304.666666666666,152.2724167040403
9,9216.0,0.0,1225.3333333333333,28.193773938387338,7990.666666666667,28.193773938387334
10,9216.0,0.0,1000.6666666666666,40.5325657822064,8215.333333333334,40.5325657822064
11,18432.0,0.0,4463.333333333333,8.259674462242579,13968.666666666666,8.259674462242577
12,36864.0,0.0,7888.333333333333,227.43839214658158,28975.666666666668,227.43839214658158
13,2048.0,0.0,1105.6666666666667,8.178562764256865,942.3333333333334,8.178562764256865
14,36864.0,0.0,3031.3333333333335,363.4009111466594,33832.666666666664,363.4009111466594
15,36864.0,0.0,3121.3333333333335,518.3077164087845,33742.666666666664,518.3077164087844
16,36864.0,0.0,3262.0,636.1462096090803,33602.0,636.1462096090803
17,36864.0,0.0,2827.0,507.81164487107486,34037.0,507.81164487107486
18,36864.0,0.0,2947.0,279.3098637714035,33917.0,279.3098637714035
19,36864.0,0.0,2377.0,196.48409604850974,34487.0,196.48409604850974
20,36864.0,0.0,3216.0,60.964470527239605,33648.0,60.964470527239605
21,36864.0,0.0,2169.3333333333335,117.3039735994575,34694.666666666664,117.3039735994575
22,73728.0,0.0,16360.333333333334,573.0342243027219,57367.666666666664,573.0342243027219
23,147456.0,0.0,23804.666666666668,301.39379924315335,123651.33333333333,301.3937992431533
24,8192.0,0.0,3804.0,41.817061908587824,4388.0,41.817061908587824
25,147456.0,0.0,13159.0,1996.2259391161112,134297.0,1996.2259391161112
26,147456.0,0.0,12202.333333333334,1164.860602055981,135253.66666666666,1164.860602055981
27,147456.0,0.0,10050.666666666666,544.3064904587815,137405.33333333334,544.3064904587815
28,147456.0,0.0,7700.0,570.4331687410893,139756.0,570.4331687410893
29,147456.0,0.0,7200.666666666667,809.9931412603992,140255.33333333334,809.9931412603992
30,147456.0,0.0,5143.0,270.74834563975946,142313.0,270.74834563975946
31,147456.0,0.0,19080.333333333332,3772.923387625157,128375.66666666667,3772.923387625157
32,147456.0,0.0,11751.666666666666,2378.8630804557783,135704.33333333334,2378.8630804557783
33,12800.0,0.0,9322.0,128.8435744096952,3478.0,128.8435744096952
34,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar100_model=resnet32_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,322.3333333333333,19.601587237318874,541.6666666666666,19.601587237318874
1,9216.0,0.0,407.3333333333333,62.89850731314872,8808.666666666666,62.89850731314871
2,9216.0,0.0,374.3333333333333,84.57475325940295,8841.666666666666,84.57475325940295
3,9216.0,0.0,231.0,87.36513415926669,8985.0,87.36513415926669
4,9216.0,0.0,251.66666666666666,96.90659878918922,8964.333333333334,96.90659878918922
5,9216.0,0.0,188.0,31.506613062445584,9028.0,31.506613062445584
6,9216.0,0.0,246.0,44.9221548904324,8970.0,44.9221548904324
7,9216.0,0.0,252.0,55.86292748027682,8964.0,55.86292748027682
8,9216.0,0.0,236.33333333333334,48.595838870787645,8979.666666666666,48.595838870787645
9,9216.0,0.0,395.0,141.15476140274782,8821.0,141.15476140274782
10,9216.0,0.0,329.0,131.61306925985733,8887.0,131.61306925985733
11,18432.0,0.0,1293.0,64.75080437080814,17139.0,64.75080437080814
12,36864.0,0.0,2159.3333333333335,196.40321337040854,34704.666666666664,196.40321337040854
13,2048.0,0.0,559.6666666666666,71.43450768983355,1488.3333333333333,71.43450768983355
14,36864.0,0.0,434.3333333333333,99.06339160131535,36429.666666666664,99.06339160131535
15,36864.0,0.0,464.6666666666667,114.99661830776688,36399.333333333336,114.99661830776688
16,36864.0,0.0,490.0,182.52305790410884,36374.0,182.52305790410884
17,36864.0,0.0,468.0,123.6877789705461,36396.0,123.6877789705461
18,36864.0,0.0,650.0,77.56717518813397,36214.0,77.56717518813397
19,36864.0,0.0,533.6666666666666,30.136725472788548,36330.333333333336,30.136725472788548
20,36864.0,0.0,723.3333333333334,324.7792412632857,36140.666666666664,324.7792412632857
21,36864.0,0.0,586.0,230.77694858889177,36278.0,230.77694858889177
22,73728.0,0.0,3195.0,97.71727926352978,70533.0,97.71727926352978
23,147456.0,0.0,4372.666666666667,126.1013701573284,143083.33333333334,126.1013701573284
24,8192.0,0.0,1861.3333333333333,31.584102892999123,6330.666666666667,31.584102892999123
25,147456.0,0.0,1116.3333333333333,120.5469018911542,146339.66666666666,120.54690189115419
26,147456.0,0.0,1279.3333333333333,149.34151763287022,146176.66666666666,149.34151763287022
27,147456.0,0.0,1010.0,14.445299120013633,146446.0,14.445299120013633
28,147456.0,0.0,839.6666666666666,44.100894422776605,146616.33333333334,44.100894422776605
29,147456.0,0.0,636.3333333333334,23.584363935078304,146819.66666666666,23.584363935078308
30,147456.0,0.0,543.6666666666666,23.328570942563587,146912.33333333334,23.32857094256359
31,147456.0,0.0,3879.0,134.12183515992714,143577.0,134.12183515992714
32,147456.0,0.0,1764.3333333333333,109.13091017468679,145691.66666666666,109.13091017468678
33,12800.0,0.0,5249.333333333333,118.68820029341117,7550.666666666667,118.68820029341117
34,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar100_model=resnet32_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,177.66666666666666,4.496912521077347,686.3333333333334,4.496912521077347
1,9216.0,0.0,66.66666666666667,17.745108872274887,9149.333333333334,17.745108872274887
2,9216.0,0.0,70.0,20.607442021431645,9146.0,20.607442021431645
3,9216.0,0.0,76.66666666666667,37.03451843288307,9139.333333333334,37.03451843288306
4,9216.0,0.0,74.66666666666667,30.15883876338006,9141.333333333334,30.15883876338006
5,9216.0,0.0,69.33333333333333,9.533566430716728,9146.666666666666,9.533566430716728
6,9216.0,0.0,84.0,4.320493798938574,9132.0,4.320493798938574
7,9216.0,0.0,80.66666666666667,10.530379332620877,9135.333333333334,10.530379332620875
8,9216.0,0.0,111.66666666666667,8.576453553512405,9104.333333333334,8.576453553512405
9,9216.0,0.0,150.0,34.18576701884378,9066.0,34.18576701884378
10,9216.0,0.0,120.0,19.30457631409368,9096.0,19.30457631409368
11,18432.0,0.0,322.3333333333333,21.69997439834639,18109.666666666668,21.69997439834639
12,36864.0,0.0,431.3333333333333,47.020090268829655,36432.666666666664,47.020090268829655
13,2048.0,0.0,238.66666666666666,23.299976156401726,1809.3333333333333,23.299976156401726
14,36864.0,0.0,121.66666666666667,54.31594813884981,36742.333333333336,54.31594813884981
15,36864.0,0.0,129.0,42.49705872175156,36735.0,42.49705872175156
16,36864.0,0.0,123.66666666666667,8.65383665716478,36740.333333333336,8.65383665716478
17,36864.0,0.0,109.0,2.160246899469287,36755.0,2.160246899469287
18,36864.0,0.0,157.66666666666666,20.07209228976613,36706.333333333336,20.07209228976613
19,36864.0,0.0,138.33333333333334,29.4542960458327,36725.666666666664,29.454296045832695
20,36864.0,0.0,166.66666666666666,5.734883511361751,36697.333333333336,5.734883511361751
21,36864.0,0.0,136.0,15.57776192739723,36728.0,15.57776192739723
22,73728.0,0.0,592.3333333333334,15.4344492037203,73135.66666666667,15.434449203720302
23,147456.0,0.0,875.0,21.924111536540465,146581.0,21.924111536540465
24,8192.0,0.0,706.6666666666666,4.714045207910316,7485.333333333333,4.714045207910316
25,147456.0,0.0,167.66666666666666,25.249862485874168,147288.33333333334,25.249862485874168
26,147456.0,0.0,225.0,25.39028685672272,147231.0,25.39028685672272
27,147456.0,0.0,166.0,24.124676163629637,147290.0,24.124676163629637
28,147456.0,0.0,163.0,17.146428199482248,147293.0,17.146428199482248
29,147456.0,0.0,113.33333333333333,16.027753706895076,147342.66666666666,16.027753706895076
30,147456.0,0.0,153.66666666666666,23.66901396810231,147302.33333333334,23.66901396810231
31,147456.0,0.0,744.3333333333334,108.81891175506009,146711.66666666666,108.81891175506009
32,147456.0,0.0,372.6666666666667,17.55625877635159,147083.33333333334,17.55625877635159
33,12800.0,0.0,1899.6666666666667,17.98765008430939,10900.333333333334,17.98765008430939
34,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar100_model=vgg19_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1562.3333333333333,32.78549814916481,165.66666666666666,32.78549814916481
1,36864.0,0.0,22728.333333333332,335.52976354151093,14135.666666666666,335.52976354151093
2,73728.0,0.0,54604.0,542.1297507669789,19124.0,542.1297507669789
3,147456.0,0.0,105491.0,1289.1992346672669,41965.0,1289.1992346672669
4,294912.0,0.0,205979.33333333334,2577.8721630230016,88932.66666666667,2577.8721630230016
5,589824.0,0.0,349407.6666666667,5539.155250477178,240416.33333333334,5539.155250477178
6,589824.0,0.0,314606.0,3655.084221555868,275218.0,3655.084221555868
7,589824.0,0.0,278410.6666666667,2323.3539453891985,311413.3333333333,2323.3539453891985
8,1179648.0,0.0,286048.0,9415.7222063242,893600.0,9415.7222063242
9,2359296.0,0.0,149091.0,7056.116542877297,2210205.0,7056.116542877297
10,2359296.0,0.0,51677.666666666664,623.4711077686136,2307618.3333333335,623.4711077686136
11,2359296.0,0.0,29501.0,1104.6133561869813,2329795.0,1104.6133561869813
12,2359296.0,0.0,20705.333333333332,637.7441144813142,2338590.6666666665,637.7441144813142
13,2359296.0,0.0,17410.333333333332,108.12749675986935,2341885.6666666665,108.12749675986935
14,2359296.0,0.0,27188.333333333332,778.0459855018568,2332107.6666666665,778.0459855018569
15,2359296.0,0.0,57571.666666666664,1833.9633462955458,2301724.3333333335,1833.9633462955458
16,51200.0,0.0,35024.333333333336,562.1389705599695,16175.666666666666,562.1389705599695
17,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar100_model=vgg19_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1098.0,15.748015748023622,630.0,15.748015748023622
1,36864.0,0.0,9303.333333333334,281.35900356819735,27560.666666666668,281.35900356819735
2,73728.0,0.0,22884.333333333332,287.33526681484045,50843.666666666664,287.33526681484045
3,147456.0,0.0,40773.333333333336,92.31227196616686,106682.66666666667,92.31227196616685
4,294912.0,0.0,74397.0,664.3558283530496,220515.0,664.3558283530496
5,589824.0,0.0,81445.33333333333,1249.6619098335714,508378.6666666667,1249.6619098335711
6,589824.0,0.0,54364.333333333336,382.6933788586134,535459.6666666666,382.6933788586134
7,589824.0,0.0,36446.666666666664,162.06240224747447,553377.3333333334,162.0624022474745
8,1179648.0,0.0,31020.666666666668,562.9933885540358,1148627.3333333333,562.9933885540357
9,2359296.0,0.0,15634.333333333334,308.2751296416167,2343661.6666666665,308.2751296416166
10,2359296.0,0.0,4633.666666666667,163.20607287175994,2354662.3333333335,163.20607287175994
11,2359296.0,0.0,3208.0,119.30074042799008,2356088.0,119.30074042799008
12,2359296.0,0.0,1972.6666666666667,51.12294548982438,2357323.3333333335,51.12294548982439
13,2359296.0,0.0,1522.3333333333333,32.04510709747884,2357773.6666666665,32.04510709747884
14,2359296.0,0.0,2685.0,79.2632743877432,2356611.0,79.2632743877432
15,2359296.0,0.0,9063.666666666666,295.17490107091123,2350232.3333333335,295.17490107091123
16,51200.0,0.0,10948.333333333334,168.6146164746369,40251.666666666664,168.61461647463688
17,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar100_model=vgg19_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,732.0,33.14614105241614,996.0,33.14614105241614
1,36864.0,0.0,3962.3333333333335,81.14322043290014,32901.666666666664,81.14322043290014
2,73728.0,0.0,7763.666666666667,162.95670863419184,65964.33333333333,162.95670863419184
3,147456.0,0.0,12512.0,43.977266854592045,134944.0,43.977266854592045
4,294912.0,0.0,19416.0,274.5068305161094,275496.0,274.5068305161094
5,589824.0,0.0,16290.666666666666,67.38117112533902,573533.3333333334,67.38117112533902
6,589824.0,0.0,9772.666666666666,35.11251755270318,580051.3333333334,35.11251755270318
7,589824.0,0.0,6276.0,86.4060183089118,583548.0,86.4060183089118
8,1179648.0,0.0,7664.666666666667,146.98828373566226,1171983.3333333333,146.98828373566226
9,2359296.0,0.0,4147.0,51.633322573702344,2355149.0,51.633322573702344
10,2359296.0,0.0,1031.0,24.097026095903757,2358265.0,24.097026095903757
11,2359296.0,0.0,963.3333333333334,7.3181661333667165,2358332.6666666665,7.3181661333667165
12,2359296.0,0.0,608.0,36.578682316343766,2358688.0,36.578682316343766
13,2359296.0,0.0,497.0,12.832251036613439,2358799.0,12.832251036613439
14,2359296.0,0.0,1061.0,32.13513134665341,2358235.0,32.13513134665341
15,2359296.0,0.0,3264.0,100.14323075808302,2356032.0,100.14323075808302
16,51200.0,0.0,4388.666666666667,39.684869772860395,46811.333333333336,39.684869772860395
17,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar10_model=resnet32_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,467.6666666666667,47.6398525979621,396.3333333333333,47.6398525979621
1,9216.0,0.0,1411.6666666666667,591.0134422235157,7804.333333333333,591.0134422235157
2,9216.0,0.0,1868.0,946.4981070592094,7348.0,946.4981070592094
3,9216.0,0.0,1717.3333333333333,625.7392073024955,7498.666666666667,625.7392073024956
4,9216.0,0.0,2048.3333333333335,720.7987852992601,7167.666666666667,720.7987852992601
5,9216.0,0.0,1608.6666666666667,696.6133950924445,7607.333333333333,696.6133950924445
6,9216.0,0.0,1659.0,643.880423681292,7557.0,643.880423681292
7,9216.0,0.0,1886.0,484.43024953719254,7330.0,484.43024953719254
8,9216.0,0.0,1845.3333333333333,310.3163260645856,7370.666666666667,310.3163260645856
9,9216.0,0.0,2402.0,498.8814154352381,6814.0,498.8814154352381
10,9216.0,0.0,1974.3333333333333,282.9090941549168,7241.666666666667,282.9090941549168
11,18432.0,0.0,6636.333333333333,791.8119866623782,11795.666666666666,791.8119866623782
12,36864.0,0.0,11487.333333333334,518.7332862099965,25376.666666666668,518.7332862099965
13,2048.0,0.0,1249.0,79.46487693734048,799.0,79.46487693734048
14,36864.0,0.0,5709.333333333333,506.5111603464978,31154.666666666668,506.5111603464978
15,36864.0,0.0,5286.333333333333,641.4111179440392,31577.666666666668,641.4111179440392
16,36864.0,0.0,4326.0,651.1594786737476,32538.0,651.1594786737476
17,36864.0,0.0,3480.6666666666665,441.77394923447247,33383.333333333336,441.77394923447247
18,36864.0,0.0,3440.6666666666665,504.2329708466999,33423.333333333336,504.23297084669986
19,36864.0,0.0,2354.6666666666665,293.26021816051957,34509.333333333336,293.2602181605196
20,36864.0,0.0,2591.3333333333335,775.1844225014386,34272.666666666664,775.1844225014386
21,36864.0,0.0,1627.0,432.8564042112195,35237.0,432.8564042112195
22,73728.0,0.0,20375.333333333332,384.9955266695388,53352.666666666664,384.9955266695388
23,147456.0,0.0,29012.0,934.3985587888428,118444.0,934.3985587888428
24,8192.0,0.0,3936.0,15.937377450509228,4256.0,15.937377450509228
25,147456.0,0.0,13954.333333333334,1625.6777731833029,133501.66666666666,1625.6777731833029
26,147456.0,0.0,11082.666666666666,938.8064526597352,136373.33333333334,938.8064526597352
27,147456.0,0.0,9844.666666666666,1761.8029275590263,137611.33333333334,1761.8029275590263
28,147456.0,0.0,6138.666666666667,962.415133343657,141317.33333333334,962.415133343657
29,147456.0,0.0,3547.3333333333335,1100.5118001285684,143908.66666666666,1100.5118001285684
30,147456.0,0.0,2101.0,530.5638510113556,145355.0,530.5638510113556
31,147456.0,0.0,12538.0,937.3355855828797,134918.0,937.3355855828797
32,147456.0,0.0,4895.333333333333,307.5303056430193,142560.66666666666,307.53030564301935
33,1280.0,0.0,1055.6666666666667,4.189935029992178,224.33333333333334,4.189935029992178
34,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar10_model=resnet32_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,297.3333333333333,42.62497963505541,566.6666666666666,42.62497963505542
1,9216.0,0.0,587.0,136.42091726222438,8629.0,136.42091726222438
2,9216.0,0.0,705.6666666666666,128.79268440231982,8510.333333333334,128.79268440231982
3,9216.0,0.0,590.0,73.70210309075311,8626.0,73.70210309075311
4,9216.0,0.0,688.0,35.014282800023196,8528.0,35.014282800023196
5,9216.0,0.0,504.3333333333333,41.51572660517404,8711.666666666666,41.51572660517404
6,9216.0,0.0,497.3333333333333,22.065558884580486,8718.666666666666,22.065558884580486
7,9216.0,0.0,540.3333333333334,123.28918128620298,8675.666666666666,123.28918128620299
8,9216.0,0.0,618.3333333333334,187.49637033523845,8597.666666666666,187.49637033523845
9,9216.0,0.0,504.0,133.9129070204462,8712.0,133.9129070204462
10,9216.0,0.0,464.3333333333333,194.91080581184366,8751.666666666666,194.91080581184363
11,18432.0,0.0,1897.3333333333333,193.75987430035374,16534.666666666668,193.75987430035377
12,36864.0,0.0,2672.0,307.2143659835371,34192.0,307.2143659835371
13,2048.0,0.0,806.3333333333334,38.35216928530756,1241.6666666666667,38.35216928530756
14,36864.0,0.0,761.0,133.69367973094316,36103.0,133.69367973094316
15,36864.0,0.0,733.3333333333334,40.54078878802873,36130.666666666664,40.54078878802873
16,36864.0,0.0,772.3333333333334,71.92743256613262,36091.666666666664,71.92743256613262
17,36864.0,0.0,527.0,71.8656153293539,36337.0,71.8656153293539
18,36864.0,0.0,503.3333333333333,103.82784897233603,36360.666666666664,103.82784897233604
19,36864.0,0.0,368.6666666666667,73.96545740336423,36495.333333333336,73.96545740336424
20,36864.0,0.0,525.0,60.50344342817743,36339.0,60.50344342817743
21,36864.0,0.0,380.3333333333333,81.62652074472419,36483.666666666664,81.6265207447242
22,73728.0,0.0,3943.3333333333335,222.2406103503338,69784.66666666667,222.2406103503338
23,147456.0,0.0,5233.666666666667,460.8472873113416,142222.33333333334,460.84728731134163
24,8192.0,0.0,1507.6666666666667,105.92555037488462,6684.333333333333,105.92555037488462
25,147456.0,0.0,1355.0,241.30616790017336,146101.0,241.30616790017336
26,147456.0,0.0,1179.6666666666667,205.77387805280068,146276.33333333334,205.77387805280068
27,147456.0,0.0,1140.3333333333333,233.46995999961584,146315.66666666666,233.46995999961587
28,147456.0,0.0,881.0,112.84502647436439,146575.0,112.84502647436439
29,147456.0,0.0,724.0,349.3451015829476,146732.0,349.3451015829476
30,147456.0,0.0,483.6666666666667,138.8436370726277,146972.33333333334,138.8436370726277
31,147456.0,0.0,3091.6666666666665,92.50705678787729,144364.33333333334,92.50705678787729
32,147456.0,0.0,945.3333333333334,20.98147330914162,146510.66666666666,20.98147330914162
33,1280.0,0.0,682.3333333333334,10.338708279513883,597.6666666666666,10.338708279513883
34,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar10_model=resnet32_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,196.66666666666666,8.806563209081938,667.3333333333334,8.806563209081938
1,9216.0,0.0,166.33333333333334,21.853044537445015,9049.666666666666,21.85304453744502
2,9216.0,0.0,190.33333333333334,43.926706632247715,9025.666666666666,43.926706632247715
3,9216.0,0.0,152.66666666666666,47.401359567937384,9063.333333333334,47.401359567937384
4,9216.0,0.0,171.0,42.29263135188761,9045.0,42.29263135188761
5,9216.0,0.0,144.0,37.2111094522411,9072.0,37.2111094522411
6,9216.0,0.0,148.66666666666666,33.993463423951894,9067.333333333334,33.993463423951894
7,9216.0,0.0,151.0,13.490737563232042,9065.0,13.490737563232042
8,9216.0,0.0,147.0,27.067816067549053,9069.0,27.067816067549053
9,9216.0,0.0,248.0,54.85131417447231,8968.0,54.85131417447231
10,9216.0,0.0,241.0,106.90494219944495,8975.0,106.90494219944495
11,18432.0,0.0,452.0,43.18178628387977,17980.0,43.18178628387977
12,36864.0,0.0,639.3333333333334,115.06616454119873,36224.666666666664,115.06616454119875
13,2048.0,0.0,383.3333333333333,18.785337071473826,1664.6666666666667,18.78533707147383
14,36864.0,0.0,208.0,48.194052191807515,36656.0,48.194052191807515
15,36864.0,0.0,187.66666666666666,48.147920227380766,36676.333333333336,48.14792022738077
16,36864.0,0.0,212.0,27.9045993819418,36652.0,27.9045993819418
17,36864.0,0.0,169.0,30.474032661705056,36695.0,30.474032661705056
18,36864.0,0.0,185.33333333333334,79.94303527443081,36678.666666666664,79.94303527443081
19,36864.0,0.0,93.66666666666667,32.561053764001905,36770.333333333336,32.5610537640019
20,36864.0,0.0,101.0,19.200694431886227,36763.0,19.200694431886227
21,36864.0,0.0,104.0,11.430952132988164,36760.0,11.430952132988164
22,73728.0,0.0,764.6666666666666,46.31294515455575,72963.33333333333,46.31294515455575
23,147456.0,0.0,1130.3333333333333,97.99773240006911,146325.66666666666,97.99773240006911
24,8192.0,0.0,412.0,25.495097567963924,7780.0,25.495097567963924
25,147456.0,0.0,248.0,68.44462481938714,147208.0,68.44462481938714
26,147456.0,0.0,215.33333333333334,31.382939455839523,147240.66666666666,31.382939455839523
27,147456.0,0.0,223.33333333333334,55.649698012557884,147232.66666666666,55.649698012557884
28,147456.0,0.0,157.33333333333334,3.2998316455372216,147298.66666666666,3.299831645537222
29,147456.0,0.0,111.33333333333333,16.21384867602041,147344.66666666666,16.21384867602041
30,147456.0,0.0,96.0,12.675435561221029,147360.0,12.675435561221029
31,147456.0,0.0,637.6666666666666,121.1344523888871,146818.33333333334,121.1344523888871
32,147456.0,0.0,237.33333333333334,33.8066397160216,147218.66666666666,33.8066397160216
33,1280.0,0.0,351.6666666666667,9.177266598624136,928.3333333333334,9.177266598624136
34,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar10_model=vgg19_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1637.6666666666667,10.624918300339484,90.33333333333333,10.624918300339486
1,36864.0,0.0,28901.666666666668,126.59998244690065,7962.333333333333,126.59998244690067
2,73728.0,0.0,65579.66666666667,300.191420411858,8148.333333333333,300.191420411858
3,147456.0,0.0,128753.33333333333,719.7195441435658,18702.666666666668,719.7195441435658
4,294912.0,0.0,251996.0,1380.6783356983142,42916.0,1380.6783356983142
5,589824.0,0.0,443420.0,3953.050214707625,146404.0,3953.050214707625
6,589824.0,0.0,364450.6666666667,1226.4380221691686,225373.33333333334,1226.4380221691686
7,589824.0,0.0,261802.0,7451.03084590761,328022.0,7451.03084590761
8,1179648.0,0.0,178327.0,6031.667320622604,1001321.0,6031.667320622604
9,2359296.0,0.0,79075.0,700.0361895407027,2280221.0,700.0361895407027
10,2359296.0,0.0,35534.666666666664,1090.674816595467,2323761.3333333335,1090.6748165954668
11,2359296.0,0.0,32122.333333333332,1148.3510883968465,2327173.6666666665,1148.3510883968465
12,2359296.0,0.0,24566.333333333332,1108.534868894775,2334729.6666666665,1108.5348688947747
13,2359296.0,0.0,22376.0,1485.331837222466,2336920.0,1485.331837222466
14,2359296.0,0.0,32030.666666666668,1868.833742085035,2327265.3333333335,1868.833742085035
15,2359296.0,0.0,47186.666666666664,1511.113570259437,2312109.3333333335,1511.1135702594368
16,5120.0,0.0,4639.333333333333,35.92894221778438,480.6666666666667,35.92894221778438
17,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar10_model=vgg19_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1299.3333333333333,12.256517540566822,428.6666666666667,12.256517540566822
1,36864.0,0.0,12822.666666666666,150.5929022969616,24041.333333333332,150.5929022969616
2,73728.0,0.0,33250.0,47.37791327893902,40478.0,47.37791327893902
3,147456.0,0.0,59240.0,160.89126763127948,88216.0,160.89126763127948
4,294912.0,0.0,99636.33333333333,770.3645601632746,195275.66666666666,770.3645601632746
5,589824.0,0.0,95460.66666666667,335.636046269699,494363.3333333333,335.636046269699
6,589824.0,0.0,44576.0,466.58975556692195,545248.0,466.58975556692195
7,589824.0,0.0,21513.666666666668,703.3227487355211,568310.3333333334,703.322748735521
8,1179648.0,0.0,12492.666666666666,195.54766398218337,1167155.3333333333,195.54766398218337
9,2359296.0,0.0,4917.333333333333,292.9850204741229,2354378.6666666665,292.9850204741229
10,2359296.0,0.0,1695.0,162.4068964052943,2357601.0,162.4068964052943
11,2359296.0,0.0,1951.6666666666667,116.0497977402613,2357344.3333333335,116.0497977402613
12,2359296.0,0.0,1593.3333333333333,117.69263169610728,2357702.6666666665,117.69263169610728
13,2359296.0,0.0,1335.0,65.23802572120036,2357961.0,65.23802572120036
14,2359296.0,0.0,2063.6666666666665,133.45744223867354,2357232.3333333335,133.45744223867356
15,2359296.0,0.0,4395.0,106.49256625073257,2354901.0,106.49256625073257
16,5120.0,0.0,2236.6666666666665,48.21018795049675,2883.3333333333335,48.21018795049675
17,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=RegularMask_dataset=cifar10_model=vgg19_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,859.6666666666666,21.853044537445015,868.3333333333334,21.853044537445015
1,36864.0,0.0,5568.0,139.9738070735617,31296.0,139.9738070735617
2,73728.0,0.0,12729.666666666666,248.76003609011548,60998.333333333336,248.7600360901155
3,147456.0,0.0,19538.333333333332,87.20219161364135,127917.66666666667,87.20219161364135
4,294912.0,0.0,25748.666666666668,106.78743163666572,269163.3333333333,106.78743163666572
5,589824.0,0.0,15926.666666666666,119.23180038153505,573897.3333333334,119.23180038153507
6,589824.0,0.0,7629.0,67.90189000805992,582195.0,67.90189000805992
7,589824.0,0.0,4366.0,65.13575566972925,585458.0,65.13575566972925
8,1179648.0,0.0,2912.6666666666665,304.6378542174662,1176735.3333333333,304.63785421746627
9,2359296.0,0.0,1156.0,108.74741376235114,2358140.0,108.74741376235114
10,2359296.0,0.0,371.6666666666667,41.875476780038646,2358924.3333333335,41.87547678003864
11,2359296.0,0.0,511.0,48.13176359397884,2358785.0,48.13176359397884
12,2359296.0,0.0,335.0,21.354156504062622,2358961.0,21.354156504062622
13,2359296.0,0.0,256.0,18.547236990991408,2359040.0,18.547236990991408
14,2359296.0,0.0,484.0,32.69046751985457,2358812.0,32.69046751985457
15,2359296.0,0.0,1024.3333333333333,79.46627516682085,2358271.6666666665,79.46627516682086
16,5120.0,0.0,702.3333333333334,41.77186719418811,4417.666666666667,41.77186719418811
17,0.0,0.0,0.0,0.0,0.0,0.0

==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar100_model=resnet32_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,681.0,0.0,183.0,0.0
1,9216.0,0.0,6851.0,0.0,2365.0,0.0
2,9216.0,0.0,6448.0,0.0,2768.0,0.0
3,9216.0,0.0,6057.0,0.0,3159.0,0.0
4,9216.0,0.0,5679.0,0.0,3537.0,0.0
5,9216.0,0.0,5312.0,0.0,3904.0,0.0
6,9216.0,0.0,4958.0,0.0,4258.0,0.0
7,9216.0,0.0,4616.0,0.0,4600.0,0.0
8,9216.0,0.0,4286.0,0.0,4930.0,0.0
9,9216.0,0.0,3969.0,0.0,5247.0,0.0
10,9216.0,0.0,3663.0,0.0,5553.0,0.0
11,18432.0,0.0,6741.0,0.0,11691.0,0.0
12,36864.0,0.0,12359.0,0.0,24505.0,0.0
13,2048.0,0.0,626.0,0.0,1422.0,0.0
14,36864.0,0.0,10259.0,0.0,26605.0,0.0
15,36864.0,0.0,9282.0,0.0,27582.0,0.0
16,36864.0,0.0,8353.0,0.0,28511.0,0.0
17,36864.0,0.0,7474.0,0.0,29390.0,0.0
18,36864.0,0.0,6644.0,0.0,30220.0,0.0
19,36864.0,0.0,5862.0,0.0,31002.0,0.0
20,36864.0,0.0,5129.0,0.0,31735.0,0.0
21,36864.0,0.0,4445.0,0.0,32419.0,0.0
22,73728.0,0.0,7621.0,0.0,66107.0,0.0
23,147456.0,0.0,12897.0,0.0,134559.0,0.0
24,8192.0,0.0,597.0,0.0,7595.0,0.0
25,147456.0,0.0,8793.0,0.0,138663.0,0.0
26,147456.0,0.0,7034.0,0.0,140422.0,0.0
27,147456.0,0.0,5471.0,0.0,141985.0,0.0
28,147456.0,0.0,4103.0,0.0,143353.0,0.0
29,147456.0,0.0,2931.0,0.0,144525.0,0.0
30,147456.0,0.0,1954.0,0.0,145502.0,0.0
31,147456.0,0.0,1172.0,0.0,146284.0,0.0
32,147456.0,0.0,586.0,0.0,146870.0,0.0
33,12800.0,0.0,3840.0,0.0,8960.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar100_model=resnet32_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,124.0,0.0,740.0,0.0
1,9216.0,0.0,1255.0,0.0,7961.0,0.0
2,9216.0,0.0,1181.0,0.0,8035.0,0.0
3,9216.0,0.0,1109.0,0.0,8107.0,0.0
4,9216.0,0.0,1040.0,0.0,8176.0,0.0
5,9216.0,0.0,973.0,0.0,8243.0,0.0
6,9216.0,0.0,908.0,0.0,8308.0,0.0
7,9216.0,0.0,845.0,0.0,8371.0,0.0
8,9216.0,0.0,785.0,0.0,8431.0,0.0
9,9216.0,0.0,727.0,0.0,8489.0,0.0
10,9216.0,0.0,671.0,0.0,8545.0,0.0
11,18432.0,0.0,1235.0,0.0,17197.0,0.0
12,36864.0,0.0,2264.0,0.0,34600.0,0.0
13,2048.0,0.0,114.0,0.0,1934.0,0.0
14,36864.0,0.0,1879.0,0.0,34985.0,0.0
15,36864.0,0.0,1700.0,0.0,35164.0,0.0
16,36864.0,0.0,1530.0,0.0,35334.0,0.0
17,36864.0,0.0,1369.0,0.0,35495.0,0.0
18,36864.0,0.0,1217.0,0.0,35647.0,0.0
19,36864.0,0.0,1073.0,0.0,35791.0,0.0
20,36864.0,0.0,939.0,0.0,35925.0,0.0
21,36864.0,0.0,814.0,0.0,36050.0,0.0
22,73728.0,0.0,1396.0,0.0,72332.0,0.0
23,147456.0,0.0,2362.0,0.0,145094.0,0.0
24,8192.0,0.0,109.0,0.0,8083.0,0.0
25,147456.0,0.0,1610.0,0.0,145846.0,0.0
26,147456.0,0.0,1288.0,0.0,146168.0,0.0
27,147456.0,0.0,1002.0,0.0,146454.0,0.0
28,147456.0,0.0,751.0,0.0,146705.0,0.0
29,147456.0,0.0,536.0,0.0,146920.0,0.0
30,147456.0,0.0,357.0,0.0,147099.0,0.0
31,147456.0,0.0,214.0,0.0,147242.0,0.0
32,147456.0,0.0,107.0,0.0,147349.0,0.0
33,12800.0,0.0,3840.0,0.0,8960.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar100_model=resnet32_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,20.0,0.0,844.0,0.0
1,9216.0,0.0,205.0,0.0,9011.0,0.0
2,9216.0,0.0,193.0,0.0,9023.0,0.0
3,9216.0,0.0,182.0,0.0,9034.0,0.0
4,9216.0,0.0,170.0,0.0,9046.0,0.0
5,9216.0,0.0,159.0,0.0,9057.0,0.0
6,9216.0,0.0,148.0,0.0,9068.0,0.0
7,9216.0,0.0,138.0,0.0,9078.0,0.0
8,9216.0,0.0,128.0,0.0,9088.0,0.0
9,9216.0,0.0,119.0,0.0,9097.0,0.0
10,9216.0,0.0,110.0,0.0,9106.0,0.0
11,18432.0,0.0,202.0,0.0,18230.0,0.0
12,36864.0,0.0,371.0,0.0,36493.0,0.0
13,2048.0,0.0,18.0,0.0,2030.0,0.0
14,36864.0,0.0,308.0,0.0,36556.0,0.0
15,36864.0,0.0,278.0,0.0,36586.0,0.0
16,36864.0,0.0,251.0,0.0,36613.0,0.0
17,36864.0,0.0,224.0,0.0,36640.0,0.0
18,36864.0,0.0,199.0,0.0,36665.0,0.0
19,36864.0,0.0,176.0,0.0,36688.0,0.0
20,36864.0,0.0,154.0,0.0,36710.0,0.0
21,36864.0,0.0,133.0,0.0,36731.0,0.0
22,73728.0,0.0,229.0,0.0,73499.0,0.0
23,147456.0,0.0,387.0,0.0,147069.0,0.0
24,8192.0,0.0,17.0,0.0,8175.0,0.0
25,147456.0,0.0,264.0,0.0,147192.0,0.0
26,147456.0,0.0,211.0,0.0,147245.0,0.0
27,147456.0,0.0,164.0,0.0,147292.0,0.0
28,147456.0,0.0,123.0,0.0,147333.0,0.0
29,147456.0,0.0,88.0,0.0,147368.0,0.0
30,147456.0,0.0,58.0,0.0,147398.0,0.0
31,147456.0,0.0,35.0,0.0,147421.0,0.0
32,147456.0,0.0,17.0,0.0,147439.0,0.0
33,12800.0,0.0,3840.0,0.0,8960.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar100_model=vgg19_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1728.0,0.0,0.0,0.0
1,36864.0,0.0,36864.0,0.0,0.0,0.0
2,73728.0,0.0,73728.0,0.0,0.0,0.0
3,147456.0,0.0,147456.0,0.0,0.0,0.0
4,294912.0,0.0,294912.0,0.0,0.0,0.0
5,589824.0,0.0,589824.0,0.0,0.0,0.0
6,589824.0,0.0,181280.0,0.0,408544.0,0.0
7,589824.0,0.0,101599.0,0.0,488225.0,0.0
8,1179648.0,0.0,131361.0,0.0,1048287.0,0.0
9,2359296.0,0.0,170244.0,0.0,2189052.0,0.0
10,2359296.0,0.0,109431.0,0.0,2249865.0,0.0
11,2359296.0,0.0,68964.0,0.0,2290332.0,0.0
12,2359296.0,0.0,41973.0,0.0,2317323.0,0.0
13,2359296.0,0.0,24127.0,0.0,2335169.0,0.0
14,2359296.0,0.0,12610.0,0.0,2346686.0,0.0
15,2359296.0,0.0,5541.0,0.0,2353755.0,0.0
16,51200.0,0.0,15360.0,0.0,35840.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar100_model=vgg19_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1728.0,0.0,0.0,0.0
1,36864.0,0.0,36864.0,0.0,0.0,0.0
2,73728.0,0.0,58566.0,0.0,15162.0,0.0
3,147456.0,0.0,37595.0,0.0,109861.0,0.0
4,294912.0,0.0,41706.0,0.0,253206.0,0.0
5,589824.0,0.0,49650.0,0.0,540174.0,0.0
6,589824.0,0.0,30865.0,0.0,558959.0,0.0
7,589824.0,0.0,19693.0,0.0,570131.0,0.0
8,1179648.0,0.0,25461.0,0.0,1154187.0,0.0
9,2359296.0,0.0,32998.0,0.0,2326298.0,0.0
10,2359296.0,0.0,21211.0,0.0,2338085.0,0.0
11,2359296.0,0.0,13367.0,0.0,2345929.0,0.0
12,2359296.0,0.0,8135.0,0.0,2351161.0,0.0
13,2359296.0,0.0,4676.0,0.0,2354620.0,0.0
14,2359296.0,0.0,2444.0,0.0,2356852.0,0.0
15,2359296.0,0.0,1074.0,0.0,2358222.0,0.0
16,51200.0,0.0,15360.0,0.0,35840.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar100_model=vgg19_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1728.0,0.0,0.0,0.0
1,36864.0,0.0,11253.0,0.0,25611.0,0.0
2,73728.0,0.0,8408.0,0.0,65320.0,0.0
3,147456.0,0.0,8277.0,0.0,139179.0,0.0
4,294912.0,0.0,9181.0,0.0,285731.0,0.0
5,589824.0,0.0,10930.0,0.0,578894.0,0.0
6,589824.0,0.0,6795.0,0.0,583029.0,0.0
7,589824.0,0.0,4335.0,0.0,585489.0,0.0
8,1179648.0,0.0,5605.0,0.0,1174043.0,0.0
9,2359296.0,0.0,7264.0,0.0,2352032.0,0.0
10,2359296.0,0.0,4669.0,0.0,2354627.0,0.0
11,2359296.0,0.0,2942.0,0.0,2356354.0,0.0
12,2359296.0,0.0,1791.0,0.0,2357505.0,0.0
13,2359296.0,0.0,1029.0,0.0,2358267.0,0.0
14,2359296.0,0.0,538.0,0.0,2358758.0,0.0
15,2359296.0,0.0,236.0,0.0,2359060.0,0.0
16,51200.0,0.0,15360.0,0.0,35840.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar10_model=resnet32_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,689.0,0.0,175.0,0.0
1,9216.0,0.0,6937.0,0.0,2279.0,0.0
2,9216.0,0.0,6529.0,0.0,2687.0,0.0
3,9216.0,0.0,6134.0,0.0,3082.0,0.0
4,9216.0,0.0,5750.0,0.0,3466.0,0.0
5,9216.0,0.0,5379.0,0.0,3837.0,0.0
6,9216.0,0.0,5021.0,0.0,4195.0,0.0
7,9216.0,0.0,4674.0,0.0,4542.0,0.0
8,9216.0,0.0,4340.0,0.0,4876.0,0.0
9,9216.0,0.0,4019.0,0.0,5197.0,0.0
10,9216.0,0.0,3710.0,0.0,5506.0,0.0
11,18432.0,0.0,6826.0,0.0,11606.0,0.0
12,36864.0,0.0,12515.0,0.0,24349.0,0.0
13,2048.0,0.0,634.0,0.0,1414.0,0.0
14,36864.0,0.0,10388.0,0.0,26476.0,0.0
15,36864.0,0.0,9399.0,0.0,27465.0,0.0
16,36864.0,0.0,8459.0,0.0,28405.0,0.0
17,36864.0,0.0,7568.0,0.0,29296.0,0.0
18,36864.0,0.0,6727.0,0.0,30137.0,0.0
19,36864.0,0.0,5936.0,0.0,30928.0,0.0
20,36864.0,0.0,5194.0,0.0,31670.0,0.0
21,36864.0,0.0,4501.0,0.0,32363.0,0.0
22,73728.0,0.0,7717.0,0.0,66011.0,0.0
23,147456.0,0.0,13059.0,0.0,134397.0,0.0
24,8192.0,0.0,604.0,0.0,7588.0,0.0
25,147456.0,0.0,8904.0,0.0,138552.0,0.0
26,147456.0,0.0,7123.0,0.0,140333.0,0.0
27,147456.0,0.0,5540.0,0.0,141916.0,0.0
28,147456.0,0.0,4155.0,0.0,143301.0,0.0
29,147456.0,0.0,2968.0,0.0,144488.0,0.0
30,147456.0,0.0,1978.0,0.0,145478.0,0.0
31,147456.0,0.0,1187.0,0.0,146269.0,0.0
32,147456.0,0.0,593.0,0.0,146863.0,0.0
33,1280.0,0.0,384.0,0.0,896.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar10_model=resnet32_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,136.0,0.0,728.0,0.0
1,9216.0,0.0,1376.0,0.0,7840.0,0.0
2,9216.0,0.0,1295.0,0.0,7921.0,0.0
3,9216.0,0.0,1216.0,0.0,8000.0,0.0
4,9216.0,0.0,1140.0,0.0,8076.0,0.0
5,9216.0,0.0,1067.0,0.0,8149.0,0.0
6,9216.0,0.0,995.0,0.0,8221.0,0.0
7,9216.0,0.0,927.0,0.0,8289.0,0.0
8,9216.0,0.0,860.0,0.0,8356.0,0.0
9,9216.0,0.0,797.0,0.0,8419.0,0.0
10,9216.0,0.0,735.0,0.0,8481.0,0.0
11,18432.0,0.0,1353.0,0.0,17079.0,0.0
12,36864.0,0.0,2482.0,0.0,34382.0,0.0
13,2048.0,0.0,125.0,0.0,1923.0,0.0
14,36864.0,0.0,2060.0,0.0,34804.0,0.0
15,36864.0,0.0,1864.0,0.0,35000.0,0.0
16,36864.0,0.0,1677.0,0.0,35187.0,0.0
17,36864.0,0.0,1501.0,0.0,35363.0,0.0
18,36864.0,0.0,1334.0,0.0,35530.0,0.0
19,36864.0,0.0,1177.0,0.0,35687.0,0.0
20,36864.0,0.0,1030.0,0.0,35834.0,0.0
21,36864.0,0.0,892.0,0.0,35972.0,0.0
22,73728.0,0.0,1530.0,0.0,72198.0,0.0
23,147456.0,0.0,2590.0,0.0,144866.0,0.0
24,8192.0,0.0,119.0,0.0,8073.0,0.0
25,147456.0,0.0,1766.0,0.0,145690.0,0.0
26,147456.0,0.0,1412.0,0.0,146044.0,0.0
27,147456.0,0.0,1098.0,0.0,146358.0,0.0
28,147456.0,0.0,824.0,0.0,146632.0,0.0
29,147456.0,0.0,588.0,0.0,146868.0,0.0
30,147456.0,0.0,392.0,0.0,147064.0,0.0
31,147456.0,0.0,235.0,0.0,147221.0,0.0
32,147456.0,0.0,117.0,0.0,147339.0,0.0
33,1280.0,0.0,384.0,0.0,896.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar10_model=resnet32_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,864.0,0.0,33.0,0.0,831.0,0.0
1,9216.0,0.0,333.0,0.0,8883.0,0.0
2,9216.0,0.0,313.0,0.0,8903.0,0.0
3,9216.0,0.0,294.0,0.0,8922.0,0.0
4,9216.0,0.0,276.0,0.0,8940.0,0.0
5,9216.0,0.0,258.0,0.0,8958.0,0.0
6,9216.0,0.0,241.0,0.0,8975.0,0.0
7,9216.0,0.0,224.0,0.0,8992.0,0.0
8,9216.0,0.0,208.0,0.0,9008.0,0.0
9,9216.0,0.0,193.0,0.0,9023.0,0.0
10,9216.0,0.0,178.0,0.0,9038.0,0.0
11,18432.0,0.0,327.0,0.0,18105.0,0.0
12,36864.0,0.0,601.0,0.0,36263.0,0.0
13,2048.0,0.0,30.0,0.0,2018.0,0.0
14,36864.0,0.0,498.0,0.0,36366.0,0.0
15,36864.0,0.0,451.0,0.0,36413.0,0.0
16,36864.0,0.0,406.0,0.0,36458.0,0.0
17,36864.0,0.0,363.0,0.0,36501.0,0.0
18,36864.0,0.0,323.0,0.0,36541.0,0.0
19,36864.0,0.0,285.0,0.0,36579.0,0.0
20,36864.0,0.0,249.0,0.0,36615.0,0.0
21,36864.0,0.0,216.0,0.0,36648.0,0.0
22,73728.0,0.0,370.0,0.0,73358.0,0.0
23,147456.0,0.0,627.0,0.0,146829.0,0.0
24,8192.0,0.0,29.0,0.0,8163.0,0.0
25,147456.0,0.0,427.0,0.0,147029.0,0.0
26,147456.0,0.0,342.0,0.0,147114.0,0.0
27,147456.0,0.0,266.0,0.0,147190.0,0.0
28,147456.0,0.0,199.0,0.0,147257.0,0.0
29,147456.0,0.0,142.0,0.0,147314.0,0.0
30,147456.0,0.0,95.0,0.0,147361.0,0.0
31,147456.0,0.0,57.0,0.0,147399.0,0.0
32,147456.0,0.0,28.0,0.0,147428.0,0.0
33,1280.0,0.0,384.0,0.0,896.0,0.0
34,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar10_model=vgg19_pruneRate=0.9.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1728.0,0.0,0.0,0.0
1,36864.0,0.0,36864.0,0.0,0.0,0.0
2,73728.0,0.0,73728.0,0.0,0.0,0.0
3,147456.0,0.0,147456.0,0.0,0.0,0.0
4,294912.0,0.0,294912.0,0.0,0.0,0.0
5,589824.0,0.0,589824.0,0.0,0.0,0.0
6,589824.0,0.0,187413.0,0.0,402411.0,0.0
7,589824.0,0.0,102069.0,0.0,487755.0,0.0
8,1179648.0,0.0,131969.0,0.0,1047679.0,0.0
9,2359296.0,0.0,171032.0,0.0,2188264.0,0.0
10,2359296.0,0.0,109937.0,0.0,2249359.0,0.0
11,2359296.0,0.0,69283.0,0.0,2290013.0,0.0
12,2359296.0,0.0,42167.0,0.0,2317129.0,0.0
13,2359296.0,0.0,24239.0,0.0,2335057.0,0.0
14,2359296.0,0.0,12669.0,0.0,2346627.0,0.0
15,2359296.0,0.0,5567.0,0.0,2353729.0,0.0
16,5120.0,0.0,1536.0,0.0,3584.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar10_model=vgg19_pruneRate=0.98.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1728.0,0.0,0.0,0.0
1,36864.0,0.0,36864.0,0.0,0.0,0.0
2,73728.0,0.0,61815.0,0.0,11913.0,0.0
3,147456.0,0.0,38852.0,0.0,108604.0,0.0
4,294912.0,0.0,43100.0,0.0,251812.0,0.0
5,589824.0,0.0,51309.0,0.0,538515.0,0.0
6,589824.0,0.0,31897.0,0.0,557927.0,0.0
7,589824.0,0.0,20351.0,0.0,569473.0,0.0
8,1179648.0,0.0,26312.0,0.0,1153336.0,0.0
9,2359296.0,0.0,34101.0,0.0,2325195.0,0.0
10,2359296.0,0.0,21920.0,0.0,2337376.0,0.0
11,2359296.0,0.0,13814.0,0.0,2345482.0,0.0
12,2359296.0,0.0,8407.0,0.0,2350889.0,0.0
13,2359296.0,0.0,4832.0,0.0,2354464.0,0.0
14,2359296.0,0.0,2526.0,0.0,2356770.0,0.0
15,2359296.0,0.0,1110.0,0.0,2358186.0,0.0
16,5120.0,0.0,1536.0,0.0,3584.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/PpL_method=smartRatio_dataset=cifar10_model=vgg19_pruneRate=0.995.txt <==
l_numb,p_total_mean,p_total_std,p_keep_mean,p_keep_std,p_pruned_mean,p_pruned_std
0,1728.0,0.0,1728.0,0.0,0.0,0.0
1,36864.0,0.0,13330.0,0.0,23534.0,0.0
2,73728.0,0.0,9753.0,0.0,63975.0,0.0
3,147456.0,0.0,9600.0,0.0,137856.0,0.0
4,294912.0,0.0,10650.0,0.0,284262.0,0.0
5,589824.0,0.0,12679.0,0.0,577145.0,0.0
6,589824.0,0.0,7882.0,0.0,581942.0,0.0
7,589824.0,0.0,5029.0,0.0,584795.0,0.0
8,1179648.0,0.0,6502.0,0.0,1173146.0,0.0
9,2359296.0,0.0,8426.0,0.0,2350870.0,0.0
10,2359296.0,0.0,5416.0,0.0,2353880.0,0.0
11,2359296.0,0.0,3413.0,0.0,2355883.0,0.0
12,2359296.0,0.0,2077.0,0.0,2357219.0,0.0
13,2359296.0,0.0,1194.0,0.0,2358102.0,0.0
14,2359296.0,0.0,624.0,0.0,2358672.0,0.0
15,2359296.0,0.0,274.0,0.0,2359022.0,0.0
16,5120.0,0.0,1536.0,0.0,3584.0,0.0
17,0.0,0.0,0.0,0.0,0.0,0.0


==> ablation_results/param_per_layer/old_keypointsMaskIntersec.txt <==
regularTerm,dataset,model,pruneRate,intersec_60_SparTan,intersec_penultimate_SparTan,epochs_reg_train_SparTan,intersec_60_L1,intersec_penultimate_L1,epochs_reg_train_L1,intersec_60_L2,intersec_penultimate_L2,epochs_reg_train_L2
SparTan,CIFAR-10,ResNet-32,0.9,0.48,0.84,78,0.35,0.72,95,-,0.83,23
SparTan,CIFAR-10,ResNet-32,0.98,0.28,0.85,103,0.15,0.54,130,0.1,0.4,194
SparTan,CIFAR-10,ResNet-32,0.995,0.18,0.74,134,0.12,0.54,152,0.17,0.49,177
SparTan,CIFAR-10,VGG-19,0.9,0.71,0.82,67,0.71,0.83,66,0.46,0.67,185
SparTan,CIFAR-10,VGG-19,0.98,0.51,0.82,72,0.45,0.76,81,0.02,0.7,230
SparTan,CIFAR-10,VGG-19,0.995,0.29,0.8,97,0.19,0.59,118,0.02,0.52,232
SparTan,CIFAR-100,VGG-19,0.9,0.64,0.83,68,0.6,0.81,71,0.13,0.67,211
SparTan,CIFAR-100,VGG-19,0.98,0.38,0.82,89,0.28,0.64,106,0.02,0.66,238
SparTan,CIFAR-100,VGG-19,0.995,0.21,0.76,112,0.16,0.62,121,0.01,0.48,226
SparTan,CIFAR-100,ResNet-32,0.9,0.4,0.83,98,0.28,0.63,113,0.2,0.49,177
SparTan,CIFAR-100,ResNet-32,0.98,0.28,0.82,121,0.2,0.61,134,0.18,0.49,183
SparTan,CIFAR-100,ResNet-32,0.995,0.23,0.87,141,0.19,0.7,150,0.28,0.62,163


==> ablation_results/prune_results/prune_results_resnet32_cifar10.txt <==
pruneRate,bl,snip,grasp,sratio,lth,imp,rigl,artL1,artL2,artNp,artHs
90,94.70,92.72,92.86,93.02,92.68,94.69,94.21,94.20,93.49,93.13,94.22
95,94.70,91.35,91.80,91.85,91.45,94.00,93.07,93.14,92.91,92.85,93.76
98,94.70,88.02,89.00,88.91,88.48,91.35,90.65,91.34,89.60,91.79,92.69
99,94.70,83.94,85.63,85.97,85.99,87.35,86.50,88.18,85.80,90.79,91.16
99.5,94.70,71.64,80.25,80.73,81.19,82.00,62.89,84.52,82.24,89.01,89.35
99.8,94.70,23.72,62.56,64.38,69.34,69.12,32.78,79.35,71.73,84.64,84.45

==> ablation_results/prune_results/prune_results_resnet32_cifar100.txt <==
pruneRate,bl,snip,grasp,sratio,lth,imp,rigl,artL1,artL2,artNp,artHs
90.0,74.60,69.78,69.64,69.80,69.23,73.91,73.09,73.16,71.39,72.49,74.08
95.0,74.60,65.54,66.84,67.08,66.80,71.21,71.46,70.98,68.21,71.57,72.85
98.0,74.60,53.20,59.59,60.44,60.28,64.67,64.46,66.13,58.49,69.08,70.08
99.0,74.60,37.45,49.42,51.60,51.92,55.89,45.58,59.36,56.61,65.48,65.86
99.5,74.60,14.76,36.46,38.57,40.18,41.53,21.80,50.50,47.11,59.49,59.58
99.8,74.60,04.52,15.62,18.35,20.31,14.97,08.47,37.43,28.73,48.63,48.31

==> ablation_results/prune_results/prune_results_resnet32_tinyimagenet.txt <==
pruneRate,bl,snip,grasp,sratio,lth,imp,rigl,artL1,artL2,artNp,artHs
90.0,62.87,55.23,56.16,55.19,55.72,60.71,59.29,58.00,56.94,57.96,60.97
95.0,62.87,48.78,51.52,51.70,52.22,56.97,55.53,55.30,51.40,57.01,58.78
98.0,62.87,34.93,40.32,44.04,43.73,47.29,44.72,46.59,43.03,53.27,53.92
99.0,62.87,23.20,28.41,34.14,33.22,33.21,26.07,39.34,35.19,47.32,47.97
99.5,62.87,12.25,15.81,8.31,20.78,8.59,8.76,29.80,24.62,40.53,40.68
99.8,62.87,3.19,4.29,1.98,7.65,2.40,4.51,18.06,7.79,28.96,28.95

==> ablation_results/prune_results/prune_results_vgg19_tinyimagenet.txt <==
pruneRate,bl,snip,grasp,sratio,lth,imp,rigl,artL1,artL2,artNp,artHs
90.0,61.41,61.47,60.50,61.21,59.91,62.42,61.47,61.29,60.62,60.95,61.55
95.0,61.41,59.0,58.97,59.10,58.74,61.28,61.69,60.21,51.10,59.67,61.36
98.0,61.41,04.77,56.70,55.94,56.38,57.39,59.41,57.04,47.96,56.72,59.79
99.0,61.41,0.50,53.12,51.13,54.02,54.26,54.59,54.61,45.90,53.79,58,01
99.5,61.41,0.50,43.76,39.76,46.78,47.19,47.11,51.27,30.32,51.66,55.34
99.8,61.41,0.50,0.51,0.50,02.89,03.10,20.81,43.59,05.55,47.49,49.44

==> ablation_results/sortet_weights_by_value/sepGrad_RegTerm=HyperSparse_dataset=cifar100_model=resnet32_pruneRate=0.9.txt <==
idx,w_001,g_reg_001,w_060,g_reg_060,w_070,g_reg_070,w_080,g_reg_080,w_090,g_reg_090,w_100,g_reg_100,w_110,g_reg_110,w_120,g_reg_120,w_130,g_reg_130,w_140,g_reg_140,w_150,g_reg_150,w_160,g_reg_160,w_170,g_reg_170,w_180,g_reg_180,w_190,g_reg_190,w_200,g_reg_200,w_210,g_reg_210,w_220,g_reg_220,w_230,g_reg_230,w_240,g_reg_240
0.004948706315945163,0.00026812582,1.1117864,0.00045117806,1.1242036,0.00015305227,1.1563802,4.320595e-05,1.2063693,1.4768987e-06,1.343012,7.96075e-07,1.9946994,1.3541106e-06,3.5603,2.0651619e-06,4.9651003,2.62183e-06,6.253811,4.123569e-06,9.915992,6.6298912e-06,9.547964,8.55537e-06,9.771595,1.1166543e-05,8.659858,1.4150209e-05,7.2019587,1.8581375e-05,5.781262,2.3895309e-05,4.583976,2.9784935e-05,3.6611428,3.81769e-05,2.9277234,5.0103426e-05,2.3763669,6.6639266e-05,1.9635607
0.014949086928205391,0.0008100448,1.1117365,0.001367757,1.1241567,0.0005027368,1.1563716,0.00020602392,1.2063673,7.4310638e-06,1.343012,2.5687057e-06,1.9946994,4.247136e-06,3.5603,6.4097508e-06,4.9651003,8.3367295e-06,6.253809,1.2853082e-05,9.915978,2.0023237e-05,9.547925,2.6006133e-05,9.771503,3.396864e-05,8.659722,4.308187e-05,7.2018147,5.629247e-05,5.781118,7.188594e-05,4.5838475,8.912234e-05,3.6610363,0.00011505831,2.9276323,0.00015173,2.376288,0.0002009756,1.9634942
0.024949601093458104,0.001357755,1.1116354,0.0022736003,1.1240638,0.00086897565,1.1563534,0.00039376278,1.2063618,3.902319e-05,1.3430119,4.496693e-06,1.9946994,7.3303213e-06,3.5602996,1.0627707e-05,4.9651003,1.4710926e-05,6.253806,2.186597e-05,9.915946,3.3500575e-05,9.547848,4.3390944e-05,9.77132,5.670211e-05,8.659453,7.239431e-05,7.2015185,9.418109e-05,5.780828,0.00011975717,4.5835905,0.00014987712,3.6608164,0.00019208938,2.927449,0.00025299535,2.3761306,0.00033616708,1.9633603
0.034950115258710814,0.001900792,1.1114846,0.003192075,1.1239225,0.0012445195,1.1563244,0.0005939939,1.2063522,9.48401e-05,1.3430113,6.6454536e-06,1.9946994,1.0189505e-05,3.5602992,1.5438132e-05,4.965098,2.142356e-05,6.253801,3.096832e-05,9.915897,4.71265e-05,9.547727,6.088546e-05,9.771044,7.9542566e-05,8.659047,0.00010187563,7.20107,0.00013180998,5.7803946,0.00016766442,4.5832057,0.00021080772,3.6604848,0.00026946576,2.9271724,0.000352936,2.3758981,0.00047339045,1.9631555
0.04495062942396353,0.0024434198,1.1112839,0.0041093887,1.1237339,0.0016293608,1.1562843,0.0008048225,1.2063378,0.00016510305,1.3430098,9.285567e-06,1.9946994,1.3538736e-05,3.5602992,1.9605015e-05,4.9650965,2.86295e-05,6.2537932,4.0194445e-05,9.915832,6.0623912e-05,9.547568,7.856752e-05,9.770669,0.00010234894,8.658506,0.00013105008,7.2004766,0.00016969712,5.7798133,0.0002153506,4.5826955,0.00027178318,3.6600404,0.0003475412,2.926799,0.00045452142,2.375583,0.00061032246,1.962882
0.05495114358921624,0.0029907601,1.1110305,0.00502855,1.1234976,0.0020214394,1.1562322,0.0010233279,1.2063187,0.0002458447,1.3430068,1.2554881e-05,1.9946994,1.6380998e-05,3.5602992,2.4178386e-05,4.9650946,3.5903064e-05,6.253783,4.98014e-05,9.915745,7.426754e-05,9.547368,9.65003e-05,9.770192,0.00012525104,8.657825,0.00016037864,7.19973,0.00020790425,5.77908,0.00026320212,4.5820556,0.00033235538,3.659488,0.00042561887,2.9263318,0.0005561866,2.3751886,0.00074654183,1.9625417
0.06495165775446896,0.0035443327,1.1107224,0.00594352,1.1232153,0.0024189013,1.156168,0.0012515625,1.2062936,0.00033631828,1.3430024,1.8720619e-05,1.9946994,1.980603e-05,3.5602987,2.8675178e-05,4.965092,4.32449e-05,6.253771,5.967023e-05,9.915637,8.816558e-05,9.547121,0.00011467889,9.769609,0.00014844594,8.656997,0.00018967285,7.1988354,0.00024580158,5.7782054,0.00031110478,4.581286,0.00039318154,3.6588216,0.0005031205,2.9257746,0.00065796153,2.3747141,0.0008831239,1.9621314
0.07495217191972167,0.0040893997,1.1103685,0.0068553723,1.1228871,0.0028256972,1.1560904,0.0014849959,1.2062628,0.00043356372,1.3429959,3.118185e-05,1.994699,2.4320265e-05,3.5602987,3.3986616e-05,4.9650884,5.0448853e-05,6.2537565,6.9516536e-05,9.915508,0.000102287166,9.546829,0.00013286491,9.768926,0.00017173066,8.656022,0.00021910555,7.1977863,0.000283847,5.7771807,0.0003595272,4.5803785,0.000453617,3.6580496,0.0005818601,2.925113,0.0007592218,2.3741636,0.0010202151,1.9616511
0.08495268608497437,0.0046383035,1.109961,0.0077756746,1.1225085,0.0032394435,1.1559991,0.001725223,1.2062256,0.000539273,1.3429873,4.9915845e-05,1.9946979,2.8508623e-05,3.560298,3.992307e-05,4.965085,5.7762518e-05,6.25374,7.96819e-05,9.915357,0.000116296666,9.546496,0.0001511771,9.768136,0.000195051,8.654907,0.00024836182,7.196592,0.00032204724,5.776004,0.00040821003,4.5793343,0.0005146291,3.6571584,0.0006613743,2.9243479,0.00086128485,2.373529,0.001157173,1.9611021
0.09495320025022709,0.0051894635,1.1095005,0.008699489,1.122081,0.0036624032,1.155893,0.0019745352,1.2061812,0.00065183005,1.342976,7.2411705e-05,1.9946969,3.2642227e-05,3.5602968,4.6424837e-05,4.965079,6.541477e-05,6.2537203,8.9587505e-05,9.915188,0.00013050404,9.546114,0.00016959693,9.76724,0.00021815865,8.653661,0.0002782289,7.1952205,0.00035993772,5.7746906,0.0004564968,4.578169,0.00057507807,3.6561651,0.0007404902,2.9234905,0.00096359185,2.3728135,0.0012934202,1.9604877
0.1049537144154798,0.005737333,1.108992,0.009618732,1.1216083,0.004093358,1.1557715,0.0022316321,1.206129,0.0007707454,1.3429615,9.780237e-05,1.9946951,3.829135e-05,3.5602958,5.3846106e-05,4.965072,7.3030045e-05,6.2536974,9.952991e-05,9.914998,0.00014492826,9.545682,0.00018802035,9.766239,0.00024135798,8.65227,0.00030822947,7.1936865,0.00039798502,5.773226,0.00050465256,4.5768766,0.00063610554,3.6550505,0.0008184204,2.9225512,0.0010655222,2.3720205,0.0014295164,1.9598061
0.11495422858073251,0.00628202,1.1084361,0.010544511,1.1210845,0.004533493,1.1556333,0.0024949105,1.2060688,0.00089624396,1.3429437,0.00012614431,1.9946923,4.6406913e-05,3.5602942,6.0776973e-05,4.9650645,8.063561e-05,6.253672,0.00010955352,9.914789,0.00015967494,9.545192,0.00020649288,9.765134,0.00026472233,8.650728,0.00033848858,7.1919813,0.0004359215,5.771619,0.0005529505,4.5754514,0.00069774163,3.6538115,0.0008973644,2.9215045,0.001169204,2.3711324,0.0015669344,1.959049
0.12495474274598523,0.006833785,1.1078222,0.01147347,1.1205109,0.004984234,1.1554775,0.0027626995,1.2060008,0.0010267813,1.3429224,0.00015731562,1.9946887,5.5203836e-05,3.5602908,6.8639696e-05,4.965054,8.849276e-05,6.253644,0.00011969748,9.9145565,0.00017404051,9.544669,0.00022496049,9.763925,0.00028828467,8.64903,0.0003682189,7.1901503,0.00047431217,5.7698445,0.00060151273,4.5738883,0.00075876684,3.652473,0.0009769207,2.920353,0.0012736246,2.3701558,0.0017053485,1.9582165
0.13495525691123794,0.007382106,1.1071612,0.012392293,1.1198965,0.0054356656,1.1553067,0.0030375973,1.2059239,0.001161684,1.3428974,0.00019158638,1.9946835,6.789769e-05,3.5602863,7.680843e-05,4.9650435,9.748348e-05,6.253608,0.00012987104,9.914301,0.00018820887,9.544111,0.00024351169,9.762606,0.00031186471,8.647184,0.00039813796,7.188153,0.000513388,5.7678857,0.0006503957,4.5721817,0.0008198205,3.651022,0.0010566785,2.9191005,0.001378089,2.3690958,0.0018455463,1.9573026
0.14495577107649066,0.007932906,1.1064466,0.013325023,1.1192247,0.005890891,1.1551194,0.0033174637,1.2058383,0.0013024521,1.3428677,0.0002289043,1.9946768,8.333196e-05,3.5602791,8.5596046e-05,4.9650292,0.00010714568,6.2535667,0.00013978416,9.914032,0.0002027019,9.543495,0.00026213645,9.761178,0.0003354392,8.645197,0.00042831516,7.1859803,0.0005522314,5.765786,0.0006997128,4.570326,0.00088170846,3.6494374,0.001136258,2.9177544,0.0014823101,2.3679557,0.0019861748,1.9563137
0.15495628524174337,0.0084872395,1.1056764,0.0142590115,1.1185039,0.006361832,1.1549098,0.003605835,1.2057419,0.0014472846,1.342834,0.00026947487,1.9946682,0.000100757614,3.560269,9.648103e-05,4.965009,0.0001167329,6.253521,0.00014980987,9.913741,0.0002173918,9.542823,0.00028078584,9.759644,0.0003592448,8.643041,0.0004586219,7.1836414,0.000591011,5.7635384,0.0007488277,4.5683446,0.00094385154,3.6477315,0.0012158545,2.9163108,0.0015869836,2.366728,0.002126475,1.9552555
0.16495679940699606,0.009041976,1.1048541,0.015185733,1.1177411,0.0068447837,1.1546782,0.0039020148,1.2056347,0.001599083,1.3427947,0.0003134876,1.9946574,0.000119978824,3.560256,0.00010845748,4.9649854,0.0001259975,6.253473,0.00016025428,9.913416,0.00023209961,9.542102,0.00029943776,9.758001,0.00038325117,8.64072,0.00048913184,7.181126,0.00063014246,5.761117,0.00079838315,4.566211,0.0010061377,3.6459064,0.0012957264,2.9147651,0.0016927968,2.3654022,0.0022681574,1.9541146
0.17495731357224878,0.00959724,1.10398,0.016132308,1.1169131,0.0073285843,1.1544294,0.0042071245,1.2055154,0.0017561157,1.34275,0.00036076954,1.9946438,0.000140508,3.5602403,0.000121304976,4.964957,0.0001362588,6.253416,0.00017125478,9.913049,0.0002472436,9.541313,0.00031821118,9.756245,0.00040713712,8.638262,0.0005200601,7.1784115,0.0006690407,5.7585583,0.000848147,4.563932,0.0010682115,3.6439726,0.001376118,2.9131112,0.0017986285,2.3639922,0.002409952,1.9528999
0.1849578277375015,0.010154211,1.1030518,0.017075665,1.1160393,0.007822223,1.154158,0.0045164176,1.2053853,0.0019192526,1.342699,0.00041215966,1.9946268,0.00016277941,3.5602188,0.00013649151,4.964918,0.00014710425,6.2533507,0.00018223528,9.91266,0.0002627704,9.540451,0.00033722626,9.754355,0.00043128966,8.635628,0.0005507457,7.175555,0.00070805853,5.7558384,0.00089784287,4.5615206,0.0011313808,3.6418874,0.0014573655,2.9113402,0.0019039483,2.3625054,0.0025542222,1.9515897
0.1949583419027542,0.010715242,1.102065,0.018019244,1.1151164,0.008333713,1.1538582,0.004830785,1.2052438,0.0020868024,1.3426418,0.00046570366,1.9946067,0.00018645213,3.5601938,0.00015371139,4.9648695,0.00015842148,6.253277,0.00019338047,9.91224,0.00027810162,9.539549,0.00035650504,9.752331,0.00045557745,8.632826,0.0005816879,7.1725116,0.00074716477,5.7529607,0.00094754214,4.5589733,0.0011950828,3.639666,0.0015384803,2.9094722,0.0020094984,2.3609314,0.0026977449,1.950212
0.20495885606800693,0.011275582,1.1010277,0.018970456,1.1141369,0.00885574,1.153533,0.005150804,1.2050897,0.002258914,1.3425784,0.0005225763,1.9945829,0.0002117816,3.5601628,0.00017224757,4.964811,0.00016970259,6.253198,0.00020439751,9.9118,0.0002935394,9.538589,0.00037583147,9.750187,0.00047970642,8.629892,0.0006127735,7.169289,0.00078688405,5.7498803,0.00099753,4.556274,0.0012581374,3.6373484,0.0016205236,2.907482,0.0021148075,2.3592782,0.0028402708,1.9487709
0.21495937023325964,0.011836668,1.0999377,0.019929739,1.1130992,0.009375599,1.1531894,0.00547806,1.2049221,0.0024370456,1.3425074,0.0005823926,1.9945549,0.00023884051,3.5601256,0.00019175903,4.964741,0.00018163823,6.2531095,0.00021593312,9.911313,0.00030894752,9.537579,0.00039518424,9.747929,0.0005043691,8.626738,0.00064363243,7.1659245,0.0008266315,5.7466416,0.0010475495,4.5534377,0.0013216067,3.634897,0.0017026449,2.9053876,0.0022213,2.3575222,0.0029821943,1.9472634
0.22495988439851236,0.012399397,1.0987928,0.02089166,1.1120089,0.009909932,1.152816,0.005814246,1.2047392,0.0026204542,1.3424287,0.0006453033,1.994522,0.00026713946,3.5600817,0.00021242436,4.96466,0.00019539492,6.2529984,0.0002279156,9.91078,0.00032428128,9.536524,0.00041448194,9.7455635,0.0005292095,8.623402,0.00067455834,7.1623907,0.00086658186,5.743227,0.0010979668,4.5504403,0.0013852182,3.6323225,0.0017847163,2.9031937,0.0023285258,2.3556693,0.0031246855,1.9456778
0.23496039856376505,0.0129651325,1.0975899,0.021860857,1.1108599,0.010455381,1.1524137,0.006158727,1.2045407,0.0028089832,1.3423418,0.0007113982,1.9944837,0.0002970369,3.5600297,0.00023458657,4.9645634,0.00021002618,6.2528734,0.00023997622,9.910213,0.00033993195,9.535392,0.00043423593,9.743026,0.000553958,8.619923,0.00070572644,7.158662,0.0009065163,5.739657,0.0011485682,4.547293,0.0014491841,3.6296139,0.0018666479,2.9009032,0.0024344136,2.3537552,0.003267903,1.9440112
0.24496091272901777,0.013533288,1.0963296,0.022823935,1.1096683,0.011010052,1.1519828,0.0065119006,1.2043252,0.0030030746,1.3422459,0.00078095234,1.9944398,0.000328548,3.559969,0.00025776972,4.9644523,0.00022490656,6.2527356,0.00025183902,9.909629,0.00035626633,9.534156,0.0004538075,9.740397,0.00057872705,8.616282,0.00073723396,7.1547256,0.00094667263,5.7359076,0.0011996048,4.5439796,0.0015131416,3.6267858,0.0019490123,2.8984993,0.0025411854,2.3517413,0.0034112087,1.9422711
0.2549614268942705,0.014108841,1.0949999,0.023797344,1.1084133,0.011578103,1.1515187,0.0068721133,1.204093,0.0032029892,1.3421407,0.00085324235,1.9943895,0.00036187522,3.5598989,0.00028194924,4.964325,0.00024058681,6.2525797,0.0002635759,9.909021,0.000372966,9.532832,0.00047357337,9.737627,0.00060390186,8.61242,0.0007687602,7.150618,0.0009867729,5.7320046,0.0012504406,4.540538,0.0015768929,3.623849,0.0020318937,2.8959785,0.002648813,2.3496263,0.0035530597,1.9404774
0.2649619410595232,0.014684314,1.0936173,0.024773099,1.1071049,0.012153942,1.1510245,0.00724024,1.2038431,0.0034092232,1.3420249,0.0009296138,1.9943316,0.00039699432,3.559817,0.00030704297,4.9641805,0.00025649666,6.2524123,0.00027505716,9.908401,0.00039006918,9.531414,0.00049334054,9.734737,0.00062914,8.608388,0.00080050516,7.1463113,0.001027353,5.7278943,0.0013021452,4.5368953,0.0016413803,3.6207583,0.0021150508,2.8933463,0.0027579821,2.3473942,0.0036966852,1.9385889
0.2749624552247759,0.01526212,1.0921762,0.025755815,1.1057363,0.012744256,1.1504934,0.0076196725,1.2035719,0.0036199286,1.3418993,0.0010094529,1.9942657,0.00043395496,3.5597231,0.00033308173,4.9640183,0.00027275327,6.252229,0.00028726578,9.907713,0.00040748453,9.529904,0.0005136101,9.731655,0.00065462827,8.60415,0.0008323332,7.141822,0.001067964,5.7236195,0.0013538353,4.53311,0.0017061254,3.617534,0.0021985325,2.8906019,0.0028665916,2.3450873,0.0038415627,1.9366109
0.28496296939002863,0.015835192,1.0906944,0.026741456,1.1043123,0.0133521585,1.1499205,0.008005933,1.2032816,0.0038383817,1.3417609,0.0010925051,1.9941914,0.00047239102,3.5596163,0.00036039966,4.963833,0.00029099637,6.252011,0.00029989966,9.906968,0.00042487824,9.528332,0.00053402374,9.728425,0.000680346,8.599707,0.00086482347,7.137062,0.0011085504,5.7191854,0.0014059901,4.529146,0.0017714598,3.6141582,0.0022825096,2.8877373,0.0029762103,2.3426719,0.003988408,1.934531
0.29496348355528135,0.016428092,1.089107,0.027741734,1.1028153,0.013956732,1.1493245,0.008401804,1.2029692,0.004060219,1.3416123,0.0011793672,1.9941076,0.0005130538,3.5594933,0.00038866966,4.9636264,0.0003104639,6.2517614,0.00031270977,9.90618,0.00044220395,9.526699,0.00055458694,9.725046,0.0007062424,8.595062,0.0008974377,7.1321063,0.001149615,5.7145357,0.0014591416,4.5249577,0.0018373369,3.610631,0.00236614,2.8847823,0.003087948,2.3401194,0.0041367975,1.9323536
0.30496399772053406,0.017016577,1.0874768,0.028742312,1.1012658,0.014578015,1.1486853,0.008804009,1.2026365,0.0042902725,1.3414494,0.0012700128,1.9940132,0.0005547636,3.559357,0.00041799564,4.963396,0.0003309017,6.251483,0.00032522323,9.905381,0.00045948086,9.525008,0.0005752696,9.721521,0.0007325481,8.59017,0.00093045866,7.126907,0.0011911754,5.7096634,0.0015122353,4.5206237,0.0019036935,3.6069515,0.002451544,2.8816586,0.0031989552,2.3374953,0.0042850506,1.9301021
0.3149645118857868,0.01760398,1.0857959,0.029746152,1.0996588,0.0152186975,1.1479974,0.009215381,1.2022804,0.0045262133,1.3412728,0.0013639882,1.993908,0.00059828954,3.559203,0.00044860417,4.9631376,0.000352247,6.251173,0.000337853,9.904541,0.0004770221,9.523224,0.0005960386,9.717853,0.0007586177,8.585151,0.00096347765,7.121525,0.0012331534,5.7045727,0.0015652867,4.5161443,0.001971254,3.603078,0.0025374563,2.8784099,0.0033113463,2.3347476,0.0044347392,1.9277521
0.3249650260510395,0.018194573,1.084052,0.030747347,1.0980047,0.015868207,1.1472704,0.0096367225,1.201899,0.0047662756,1.3410838,0.0014617713,1.9937904,0.00064399047,3.5590293,0.0004803458,4.96285,0.00037396868,6.250838,0.00035065896,9.903658,0.00049460656,9.521371,0.0006170245,9.714017,0.0007850682,8.579881,0.0009970262,7.1158705,0.001275517,5.699262,0.0016188691,4.51147,0.0020387725,3.5990772,0.0026240577,2.8750265,0.0034244733,2.3318906,0.0045860717,1.9252986
0.33496554021629216,0.01879406,1.0822269,0.03176121,1.0962772,0.016538208,1.1464891,0.010070825,1.2014883,0.0050144047,1.3408779,0.0015636119,1.9936595,0.00069145096,3.5588353,0.00051345845,4.962529,0.0003966248,6.250467,0.0003638625,9.902712,0.0005124031,9.519425,0.00063797215,9.710057,0.00081222947,8.574287,0.0010304434,7.110051,0.0013182926,5.693726,0.0016732548,4.5065713,0.0021063916,3.5949416,0.0027115743,2.8714979,0.0035401294,2.3288755,0.004737854,1.922759
0.3449660543815449,0.019396275,1.0803382,0.03278776,1.094475,0.017219208,1.145663,0.010514962,1.2010497,0.005269107,1.340656,0.0016695482,1.9935141,0.000741195,3.5586169,0.00054735696,4.9621787,0.00042022712,6.250057,0.0003777212,9.901683,0.00053088757,9.517333,0.00065911654,9.705929,0.0008393601,8.568516,0.0010641861,7.1039886,0.001361403,5.6879687,0.0017275835,4.501524,0.0021744359,3.5906503,0.002799389,2.8678474,0.0036546786,2.325797,0.0048924442,1.9200928
0.3549665685467976,0.020003451,1.0783786,0.033830922,1.0925891,0.017907493,1.144795,0.01096999,1.2005807,0.0055316105,1.3404156,0.0017800385,1.9933522,0.0007925333,3.5583754,0.0005826575,4.9617896,0.00044494274,6.2496033,0.00039129952,9.900635,0.0005500215,9.51509,0.0006805615,9.701606,0.000866846,8.562479,0.0010981653,7.097692,0.0014045974,5.682022,0.0017830674,4.49621,0.0022429645,3.5861986,0.002888633,2.8640244,0.0037701435,2.3225994,0.0050467374,1.9173511
0.3649670827120503,0.020610308,1.0763644,0.034876395,1.0906442,0.018611839,1.1438724,0.011436658,1.2000797,0.00580125,1.3401568,0.001893725,1.9931746,0.00084622926,3.558106,0.0006189949,4.9613643,0.00047049185,6.249107,0.00040457465,9.899577,0.00056924246,9.512758,0.0007022321,9.6971,0.00089420687,8.556284,0.0011326311,7.091112,0.0014486936,5.67577,0.0018391625,4.4906764,0.0023121946,3.581568,0.002978208,2.860074,0.0038867793,2.3192751,0.0052036545,1.9144813
0.374967596877303,0.021223849,1.0742723,0.035925295,1.0886385,0.019336293,1.1428874,0.011915666,1.1995437,0.0060786842,1.3398775,0.0020117855,1.9929787,0.00090228615,3.5578058,0.0006568724,4.960894,0.0004968435,6.2485647,0.0004177062,9.898496,0.00058854005,9.510336,0.0007239112,9.692454,0.00092177914,8.549853,0.0011673339,7.08429,0.0014930859,5.669289,0.001895898,4.484915,0.002382999,3.5766957,0.0030686534,2.8559706,0.0040032547,2.3158607,0.0053613367,1.911515
0.38496811104255574,0.021846015,1.0720937,0.036977462,1.086572,0.020081611,1.141836,0.012409476,1.1989686,0.006365258,1.3395755,0.002135023,1.9927616,0.0009602736,3.5574753,0.0006961577,4.960376,0.0005241382,6.2479734,0.00043046853,9.897411,0.00060774124,9.507849,0.0007460343,9.687571,0.0009498205,8.543119,0.0012025377,7.0771685,0.0015377953,5.6625757,0.0019526428,4.4789877,0.0024534743,3.5717087,0.0031590436,2.8517551,0.004120875,2.3123174,0.005518905,1.9084691
0.39496862520780845,0.022467319,1.0698615,0.038046144,1.0844176,0.020832801,1.1407377,0.012909542,1.198363,0.006661978,1.3392484,0.0022625132,1.9925234,0.0010203451,3.557111,0.0007367362,4.959809,0.0005522624,6.2473307,0.00044372634,9.896252,0.00062718266,9.505248,0.00076850574,9.682463,0.0009781941,8.536107,0.0012378772,7.069816,0.0015830193,5.6555943,0.0020093643,4.4728994,0.0025252053,3.5664942,0.0032509028,2.8473547,0.0042401142,2.3086286,0.00567738,1.9053228
0.40496913937306117,0.023093076,1.0675565,0.03912155,1.0821935,0.021607552,1.139564,0.0134231895,1.1977162,0.0069654793,1.3388985,0.0023947342,1.992262,0.0010826519,3.5567098,0.00077852147,4.9591928,0.00058149133,6.246627,0.0004574611,9.895012,0.00064681465,9.502541,0.00079087703,9.677231,0.0010067279,8.528855,0.0012736145,7.0621753,0.0016282137,5.648428,0.0020663948,4.4666133,0.0025974344,3.5611022,0.0033440215,2.8427749,0.0043624197,2.304744,0.005838796,1.9020343
0.4149696535383139,0.023732802,1.0651418,0.04021245,1.0798805,0.022399588,1.1383218,0.013952342,1.1970241,0.0072799143,1.3385195,0.002530847,1.9919775,0.0011469303,3.556271,0.00082204264,4.9585147,0.0006119026,6.2458563,0.00047254644,9.893607,0.00066642277,9.499754,0.0008135469,9.671782,0.0010353992,8.521366,0.0013095113,7.054294,0.0016734797,5.6410604,0.0021239866,4.460099,0.0026701493,3.5555315,0.003437446,2.8380601,0.004484944,2.300751,0.00600214,1.8986207
0.4249701677035666,0.024375277,1.0626581,0.04131524,1.0774846,0.023209304,1.1370075,0.014498701,1.1962821,0.007603585,1.3381121,0.0026714841,1.9916668,0.0012143769,3.5557837,0.00086716085,4.9577723,0.0006430635,6.2450266,0.0004881694,9.892104,0.00068645715,9.496821,0.00083644956,9.6661215,0.0010644903,8.513562,0.0013454781,7.046189,0.0017188635,5.633484,0.0021826006,4.453299,0.00274281,3.5498235,0.0035322239,2.8331556,0.0046071215,2.2966688,0.0061661536,1.895107
0.4349706818688193,0.02501468,1.0601282,0.04242892,1.0750068,0.024043733,1.1356063,0.01506378,1.1954854,0.00793973,1.3376707,0.0028187544,1.9913237,0.0012838974,3.5552523,0.0009140998,4.9569583,0.0006753533,6.244123,0.0005048551,9.890445,0.00070694846,9.493734,0.0008598239,9.66019,0.0010940825,8.505414,0.0013823678,7.0376616,0.0017650411,5.625581,0.0022418734,4.44625,0.0028166885,3.543876,0.0036275948,2.8280978,0.0047308533,2.2924325,0.006331757,1.8914722
0.44497119603407204,0.025663225,1.0575038,0.043548852,1.0724566,0.024899941,1.1341199,0.015652137,1.1946242,0.008285702,1.3371964,0.0029724224,1.990946,0.0013565555,3.5546658,0.0009623863,4.9560766,0.0007090217,6.2431345,0.0005218947,9.888696,0.0007282995,9.490422,0.00088363024,9.653985,0.0011244391,8.496833,0.0014192519,7.0289197,0.0018120646,5.617334,0.0023016147,4.4389687,0.002892028,3.537662,0.0037221287,2.8229635,0.0048539783,2.2881167,0.006498438,1.8877263
0.45497171019932475,0.026321284,1.0547811,0.04468653,1.0698065,0.025767347,1.1325637,0.016251266,1.1937143,0.008640971,1.3366884,0.0031315763,1.990534,0.0014312915,3.5540285,0.0010117888,4.9551277,0.000743977,6.242058,0.0005397718,9.886796,0.0007504093,9.486891,0.0009081097,9.647433,0.0011549522,8.487984,0.0014568022,7.0197973,0.001859318,5.608845,0.0023621311,4.4314146,0.0029672398,3.5313098,0.003818543,2.817604,0.004979247,2.2836232,0.0066653383,1.883888
0.46497222436457747,0.026993304,1.0519398,0.045829065,1.0670854,0.026654705,1.1309196,0.01686392,1.1927495,0.009001828,1.3361514,0.003296919,1.9900833,0.0015100335,3.5533202,0.0010630516,4.954093,0.0007800162,6.240893,0.0005583807,9.884753,0.0007728941,9.4831915,0.00093265803,9.64069,0.0011858885,8.478783,0.0014952007,7.010241,0.0019069993,5.600076,0.0024229991,4.4236374,0.0030428786,3.5247738,0.0039162473,2.8120477,0.005104851,2.2790153,0.006833615,1.8799307
0.47497273852983013,0.027658932,1.0490652,0.0469826,1.0642782,0.027571635,1.1291659,0.017500795,1.19171,0.009378278,1.3355675,0.0034672432,1.989595,0.0015917612,3.5525453,0.001116386,4.9529634,0.000817578,6.239621,0.00057760626,9.882569,0.0007953275,9.479395,0.00095740403,9.633718,0.0012175802,8.469118,0.0015340548,7.000336,0.0019552978,5.5909867,0.0024843412,4.4156175,0.0031191602,3.5180316,0.0040149037,2.8063102,0.0052332547,2.274199,0.007002142,1.8758801
0.48497325269508285,0.028343087,1.0460491,0.048151337,1.0613731,0.028507961,1.1273177,0.018152053,1.1906084,0.009769863,1.3349355,0.003646561,1.9890544,0.0016763327,3.5517008,0.0011719927,4.951726,0.0008567021,6.238232,0.00059738214,9.880247,0.0008175932,9.475522,0.0009827685,9.626389,0.0012495732,8.459119,0.0015732236,6.9901133,0.0020048183,5.5814524,0.0025465335,4.4073033,0.003198254,3.5108836,0.0041148243,2.80037,0.0053638825,2.269191,0.0071745655,1.8716458
0.49497376686033556,0.029033184,1.0429441,0.049337722,1.0583625,0.029481059,1.1253359,0.018822402,1.1894339,0.010177405,1.3342505,0.0038295512,1.988475,0.0017643088,3.5507762,0.0012298411,4.950376,0.0008972927,6.236724,0.00061769853,9.877781,0.0008403017,9.471464,0.0010085711,9.618743,0.0012820028,8.448736,0.0016135058,6.979353,0.00205516,5.571538,0.002610396,4.3985734,0.0032784564,3.5034735,0.0042168098,2.7941747,0.0054948935,2.2640598,0.0073513435,1.8672118
0.5049742810255883,0.029726181,1.0397636,0.050539423,1.0552502,0.030470511,1.123258,0.019518884,1.1881702,0.010598243,1.3335145,0.004019672,1.9878432,0.0018555863,3.549767,0.0012891893,4.9489236,0.0009389181,6.235105,0.0006388173,9.875131,0.0008631307,9.467275,0.0010353557,9.610607,0.0013154047,8.437783,0.0016544898,6.9681487,0.0021062351,5.561253,0.002675897,4.389421,0.0033596163,3.49581,0.004318225,2.787882,0.0056282612,2.2587254,0.0075305933,1.8626201
0.514974795190841,0.030433018,1.0364562,0.051762756,1.0520177,0.03147862,1.1210759,0.020233896,1.1868271,0.011031397,1.3327265,0.004216219,1.9871578,0.0019502242,3.548668,0.0013517335,4.94732,0.0009826192,6.2333274,0.00066048984,9.872319,0.00088638265,9.462894,0.0010625734,9.602131,0.0013493958,8.426367,0.0016962277,6.956476,0.0021582781,5.5505404,0.0027414218,4.3800635,0.0034418833,3.487874,0.004423715,2.7811983,0.0057648695,2.253147,0.0077103097,1.857921
0.5249753093560937,0.03115068,1.0330333,0.053004242,1.0486724,0.032527708,1.1187354,0.020976227,1.1853839,0.011475922,1.3318855,0.0044211815,1.9864088,0.0020489043,3.5474637,0.0014169514,4.945567,0.0010277239,6.231409,0.00068200874,9.869435,0.0009109158,9.458149,0.0010902138,9.5933075,0.0013837864,8.414541,0.0017388288,6.9442897,0.0022116415,5.5393143,0.0028090535,4.3701973,0.0035257433,3.4796126,0.004532338,2.774171,0.005904965,2.2473066,0.007894352,1.8530108
0.5349758235213464,0.03187345,1.0295213,0.054244366,1.0452663,0.03360818,1.1162522,0.021746052,1.1838349,0.011932813,1.3309873,0.004633542,1.985596,0.002151761,3.5461462,0.001483199,4.943704,0.0010745262,6.229327,0.0007043975,9.866338,0.0009367294,9.45302,0.0011185578,9.584036,0.0014187861,8.402225,0.0017819337,6.931681,0.0022661495,5.5275974,0.0028778415,4.359947,0.0036119733,3.4709382,0.0046408456,2.7670054,0.0060463203,2.2412927,0.008083753,1.8478556
0.5449763376865991,0.032601777,1.0259174,0.055518404,1.0417007,0.034704506,1.1136575,0.022537546,1.1821873,0.012409776,1.3300132,0.004852469,1.9847186,0.0022583394,3.5447135,0.0015530502,4.9416475,0.0011236733,6.2270427,0.00072772795,9.863007,0.0009627949,9.4477,0.0011474027,9.57437,0.001454201,8.389474,0.0018260969,6.9184756,0.002321429,5.515457,0.0029471612,4.3494,0.003699049,3.4619968,0.004752692,2.7594688,0.0061900797,2.2350533,0.0082743,1.8425659
0.5549768518518519,0.033334427,1.0222275,0.05680281,1.0380394,0.035849348,1.1108681,0.023360401,1.1804152,0.012907346,1.3289573,0.005080531,1.9837618,0.0023698816,3.5431411,0.0016255284,4.939415,0.0011749605,6.2245517,0.00075189944,9.859442,0.0009895077,9.442101,0.0011768182,9.564272,0.0014907621,8.376009,0.0018710895,6.904726,0.0023777492,5.5028253,0.0030179317,4.3384094,0.0037870558,3.4527752,0.0048656007,2.7517073,0.006337493,2.2285283,0.008468965,1.8370559
0.5649773660171046,0.034081727,1.0183979,0.05810492,1.0342602,0.03701915,1.1079345,0.024218768,1.1785027,0.01342595,1.327814,0.0053209607,1.9827064,0.0024858713,3.5414262,0.0017010841,4.936981,0.0012281414,6.2218523,0.00077679503,9.85565,0.001017222,9.436135,0.0012073867,9.553524,0.0015279484,8.362002,0.0019166732,6.890493,0.0024353277,5.4896398,0.003090756,4.3268676,0.0038780386,3.4430494,0.004979494,2.7437236,0.00648641,2.2218072,0.008666619,1.8313537
0.5749778801823573,0.034845807,1.0144149,0.05942857,1.0303499,0.038224455,1.1048245,0.02511003,1.1764486,0.013959062,1.3265932,0.0055701174,1.981562,0.0026083149,3.5395286,0.0017809541,4.93429,0.0012835517,6.2189145,0.00080485817,9.851231,0.0010459764,9.429774,0.0012385979,9.542284,0.0015661159,8.3473,0.001963927,6.875418,0.0024937373,5.475986,0.0031656767,4.3147516,0.0039717327,3.4328325,0.0050965934,2.7353559,0.006637225,2.21487,0.008868609,1.8254154
0.58497839434761,0.0356295,1.0102601,0.060772005,1.026312,0.039459888,1.1015462,0.026031421,1.1742524,0.01451296,1.3252759,0.0058292593,1.9803172,0.0027350248,3.5374706,0.0018635711,4.931379,0.0013415862,6.2157,0.00083441037,9.84641,0.0010762919,9.422886,0.0012708677,9.530378,0.0016047251,8.332095,0.002012412,6.859617,0.0025539268,5.4616256,0.003240861,4.302347,0.0040657655,3.422375,0.0052162446,2.7266412,0.0067914673,2.2076406,0.009074204,1.8192579
0.5949789085128627,0.036412373,1.0060409,0.062147923,1.0221052,0.04072943,1.0980828,0.026984543,1.1719034,0.015096916,1.3238338,0.0060986322,1.9789646,0.0028683224,3.5352015,0.001949466,4.928214,0.0014016974,6.2122245,0.00086514174,9.841216,0.0011073779,9.415623,0.0013035974,9.518012,0.0016442297,8.316193,0.002061753,6.843193,0.0026159321,5.4465303,0.0033168567,4.2895627,0.004161213,3.4115546,0.0053374814,2.717644,0.0069501195,2.2000656,0.009287724,1.8127437
0.6049794226781154,0.037200276,1.0017264,0.063546695,1.0177566,0.042045802,1.0943918,0.027983429,1.169358,0.01570378,1.3222772,0.0063816356,1.977479,0.003007262,3.5327241,0.0020390602,4.9247646,0.0014649548,6.2084045,0.0008970392,9.83563,0.0011399445,9.407801,0.0013364466,9.505307,0.0016851246,8.299369,0.0021124205,6.82597,0.002678088,5.4310913,0.0033955663,4.276065,0.0042584604,3.4003208,0.0054620537,2.7082262,0.0071111284,2.1922355,0.009503805,1.8060302
0.6149799368433682,0.038008258,0.99723226,0.06497431,1.0132445,0.043392204,1.0905132,0.029017705,1.1666332,0.016334582,1.3205969,0.006676488,1.9758612,0.0031524044,3.530013,0.0021326928,4.9209976,0.0015313884,6.2042155,0.000930555,9.829549,0.0011745379,9.399254,0.0013708152,9.491699,0.0017271313,8.281706,0.002163667,6.808185,0.0027419974,5.4149017,0.003475838,4.2620335,0.0043584844,3.3885481,0.005590952,2.6982994,0.007274804,2.1841311,0.009720192,1.7991867
0.6249804510086209,0.038833573,0.9925706,0.06642279,1.008592,0.04477638,1.086418,0.030093407,1.1637037,0.016996484,1.3187659,0.006985828,1.9740874,0.0033039371,3.5270505,0.0022320861,4.916818,0.0016003553,6.199674,0.00096516864,9.82304,0.0012101436,9.390203,0.0014063519,9.477296,0.0017705119,8.2630625,0.0022168602,6.789342,0.0028077138,5.397926,0.0035577184,4.247448,0.004460979,3.3762593,0.005722172,2.688008,0.007442454,2.1756818,0.009941487,1.792065
0.6349809651738736,0.039683342,0.98769724,0.06790144,1.003767,0.046209328,1.0820659,0.031219594,1.1605334,0.017702697,1.316736,0.007309358,1.9721489,0.0034632948,3.5237877,0.0023360394,4.912249,0.0016727378,6.194698,0.0010014414,9.8159685,0.0012467712,9.380622,0.001443127,9.462033,0.0018146357,8.243686,0.0022716294,6.769538,0.0028760221,5.379931,0.0036416745,4.232212,0.0045653763,3.3635123,0.005855744,2.6773427,0.0076145297,2.1668553,0.010168392,1.7846369
0.6449814793391263,0.04054218,0.982698,0.06940974,0.9987686,0.047696427,1.07743,0.032411627,1.1570642,0.018432753,1.3145555,0.0076500257,1.9700156,0.0036327555,3.5201547,0.0024440773,4.907286,0.0017488863,6.1892314,0.0010390576,9.808369,0.0012857297,9.3701315,0.0014817786,9.445603,0.0018599767,8.223343,0.0023279167,6.7487626,0.0029457624,5.361199,0.0037285385,4.216153,0.0046720016,3.3502567,0.0059913974,2.6663187,0.0077904207,2.1576762,0.010403377,1.776812
0.654981993504379,0.041424155,0.9774889,0.070947066,0.99359584,0.04923065,1.0725226,0.03364308,1.1533594,0.019192828,1.3121971,0.008007759,1.9676745,0.0038103857,3.516166,0.0025581117,4.9018126,0.0018293353,6.1831994,0.001079553,9.799882,0.001326867,9.358722,0.0015219711,9.428101,0.0019070855,8.201748,0.0023860915,6.7268505,0.003017474,5.341563,0.003817731,4.199357,0.0047824634,3.3362768,0.006130882,2.6547842,0.007970568,2.1481125,0.010639416,1.7688197
0.6649825076696317,0.042330872,0.97205585,0.0725261,0.98820335,0.05082532,1.0672897,0.034939297,1.1493282,0.019998396,1.3096,0.008384791,1.9650956,0.0039980114,3.511753,0.0026779016,4.895803,0.0019132223,6.176629,0.0011225544,9.790527,0.001369348,9.346583,0.001563702,9.409481,0.0019561464,8.178766,0.0024455471,6.703997,0.0030911628,5.3209968,0.0039101047,4.18164,0.0048978897,3.3214052,0.0062745526,2.6426983,0.008155404,2.1381338,0.010880964,1.760506
0.6749830218348843,0.043259572,0.9664125,0.07413835,0.982616,0.05247339,1.0617441,0.03628402,1.1450063,0.020851843,1.3067399,0.008784821,1.9622346,0.0041953605,3.5068915,0.0028032484,4.889231,0.0020029882,6.1692824,0.0011680461,9.780245,0.0014139222,9.33346,0.0016072248,9.389578,0.0020072134,8.15432,0.002508006,6.679499,0.003167739,5.299214,0.004005432,4.1630206,0.0050186813,3.3055606,0.0064235358,2.6299498,0.008346843,2.1276238,0.011131615,1.7517382
0.6849835360001371,0.044202063,0.9606057,0.0757994,0.9767763,0.054184586,1.0558411,0.037708588,1.1402745,0.021753982,1.3035963,0.009207924,1.9590703,0.0044045686,3.5014918,0.0029368163,4.881912,0.0020983033,6.161128,0.0012161571,9.768946,0.0014597904,9.319542,0.0016519558,9.368615,0.0020604832,8.128255,0.002572401,6.6537247,0.0032463686,5.2764206,0.0041041165,4.143393,0.005141657,3.2891407,0.0065779937,2.6165059,0.008545844,2.1165156,0.011395878,1.7423431
0.6949840501653898,0.04516559,0.9545893,0.07749899,0.97071654,0.055949062,1.0496038,0.03920067,1.1351528,0.022709949,1.3001318,0.009653132,1.9555882,0.004624769,3.495538,0.003078495,4.8737926,0.0021992575,6.1520944,0.001266508,9.756651,0.0015077512,9.304547,0.0016992083,9.345914,0.0021166098,8.10018,0.0026394615,6.6263347,0.0033274419,5.2524753,0.004205745,4.122814,0.005266857,3.2721305,0.0067365686,2.60247,0.008753555,2.104727,0.011670449,1.7324214
0.7049845643306425,0.046144456,0.9483971,0.07923018,0.9644588,0.057781205,1.0429701,0.04077638,1.1295636,0.023718866,1.2963277,0.010125283,1.9517248,0.004860127,3.4888692,0.003229282,4.8647523,0.0023055992,6.14214,0.0013196147,9.743166,0.0015571536,9.288629,0.0017499832,9.320893,0.0021747742,8.070429,0.0027107163,6.5966268,0.0034110933,5.2273054,0.004310416,4.10124,0.0053957365,3.2543185,0.0068985573,2.5878937,0.008966583,2.0924366,0.011952708,1.7220566
0.7149850784958952,0.047146317,0.94197863,0.081020676,0.95789933,0.05966597,1.0359839,0.04243587,1.1234806,0.024795711,1.2921027,0.01062978,1.9474053,0.0051115924,3.4813983,0.0033914489,4.854574,0.0024188757,6.131045,0.0013763166,9.728185,0.0016094778,9.271251,0.0018028826,9.294141,0.0022353875,8.03873,0.0027863039,6.564453,0.0035001514,5.200004,0.004418066,4.07866,0.0055290186,3.2355862,0.00706748,2.5724432,0.009183385,2.0797262,0.012244848,1.7111578
0.7249855926611479,0.048188902,0.935216,0.08286798,0.9510422,0.06161039,1.0286098,0.044187214,1.1168485,0.025959129,1.287349,0.011171043,1.9425524,0.0053773904,3.4731174,0.003562689,4.843318,0.0025396128,6.1186643,0.0014378879,9.711241,0.0016649397,9.252253,0.0018584089,9.265319,0.00229971,8.004325,0.0028638758,6.530739,0.0035935126,5.1708407,0.0045322697,4.054284,0.0056668655,3.2158864,0.007243502,2.5560815,0.009406909,2.0664146,0.012541854,1.6999053
0.7349861068264006,0.049252182,0.9282351,0.084758915,0.9439325,0.063635774,1.0207548,0.046020895,1.1096759,0.027200025,1.2820666,0.011745719,1.9371555,0.0056625763,3.4637964,0.0037462239,4.830681,0.0026688727,6.1047807,0.0015036202,9.692379,0.0017244217,9.231221,0.0019170634,9.234058,0.0023672734,7.9673553,0.0029451924,6.4946613,0.003691136,5.139766,0.004651417,4.0284038,0.005811372,3.1948912,0.007425699,2.5388718,0.009642306,2.0521767,0.012845106,1.6882422
0.7449866209916534,0.05034539,0.9209731,0.0867066,0.93651766,0.06573173,1.0124465,0.047963984,1.1018285,0.028528394,1.276172,0.012358811,1.931123,0.0059667407,3.4533646,0.003941412,4.8165965,0.0028094407,6.0889506,0.0015749766,9.67101,0.0017905497,9.207049,0.0019792742,9.200001,0.0024388505,7.9272823,0.003030267,6.456128,0.0037938084,5.1064634,0.004776873,4.0006742,0.005965444,3.1721323,0.007615431,2.520666,0.009884505,2.0373006,0.013159101,1.6759881
0.7549871351569061,0.051469713,0.9134193,0.08872061,0.9287572,0.06792078,1.0035819,0.050015863,1.0932742,0.029970955,1.2694966,0.013025023,1.9242501,0.0062937723,3.4415896,0.004152993,4.800587,0.0029612952,6.0710044,0.0016520291,9.646896,0.0018628843,9.179676,0.0020456533,9.162656,0.0025146338,7.883857,0.0031206757,6.4143243,0.003901631,5.0708275,0.0049086814,3.9710279,0.006125866,3.1480398,0.007815353,2.501179,0.010140439,2.0213406,0.013491603,1.6628218
0.7649876493221588,0.05263078,0.905532,0.090782836,0.92071736,0.07020465,0.99413884,0.05222388,1.0837736,0.03152444,1.2619959,0.013740598,1.916506,0.0066523217,3.4280248,0.0043829777,4.782322,0.0031269856,6.0504317,0.0017358802,9.619445,0.0019408365,9.149085,0.0021149595,9.122577,0.0025943755,7.8370857,0.0032176592,6.368531,0.004015672,5.0324235,0.0050455723,3.9397058,0.006293267,3.122486,0.008024739,2.4804509,0.010408447,2.004375,0.01383871,1.6488786
0.7749881634874115,0.053836312,0.89725506,0.09292945,0.9122531,0.07261521,0.98396724,0.05455619,1.07342,0.03321802,1.2534587,0.014519547,1.9076548,0.007042353,3.412502,0.0046325475,4.7615027,0.003306298,6.027021,0.0018272565,9.588108,0.002025697,9.11453,0.0021901177,9.077873,0.0026792537,7.786123,0.003320448,6.3189635,0.0041388785,4.9901404,0.0051902505,3.906035,0.0064695925,3.0951343,0.008243711,2.45844,0.010687424,1.986453,0.014197883,1.6342473
0.7849886776526642,0.055083018,0.888607,0.09517987,0.9032817,0.07512569,0.97316337,0.05701429,1.0621698,0.035077903,1.2436647,0.015381041,1.8973678,0.0074698827,3.3945901,0.004903401,4.7377515,0.0035032749,5.9999466,0.0019280516,9.551846,0.00211825,9.075357,0.0022734473,9.026848,0.0027695324,7.730621,0.0034288603,6.2655773,0.004269857,4.944332,0.0053439373,3.86966,0.0066575855,3.0655038,0.0084743835,2.4349034,0.010977239,1.9675667,0.014575701,1.618644
0.7949891918179169,0.056381747,0.87950855,0.09751244,0.89388365,0.07774954,0.96165526,0.05964123,1.0497828,0.037101485,1.232528,0.016314026,1.8856485,0.007936361,3.3739953,0.0052029756,4.710107,0.0037223895,5.9681973,0.0020408218,9.509203,0.0022203082,9.030419,0.0023639228,8.969748,0.002865598,7.670149,0.0035442598,6.207551,0.0044074543,4.8953004,0.005509786,3.8297422,0.0068580788,3.0333993,0.00872307,2.4091482,0.011284743,1.9472438,0.014972997,1.602015
0.8049897059831697,0.05774626,0.8698579,0.09994259,0.88399273,0.08050482,0.949349,0.062477287,1.0360134,0.039337214,1.2196647,0.017354874,1.8718835,0.008452835,3.3499534,0.0055425745,4.6770716,0.003965067,5.9310756,0.0021671741,9.45887,0.0023336883,8.97838,0.002462813,8.905371,0.0029684731,7.6038337,0.0036678854,6.144089,0.004554627,4.841878,0.005686136,3.786583,0.007072644,2.9985018,0.008989113,2.381188,0.011616351,1.9250236,0.015402989,1.5837778
0.8149902201484224,0.05915567,0.85979944,0.10248802,0.87353194,0.08341925,0.9361042,0.0655098,1.0208664,0.04184346,1.204582,0.018526122,1.8555511,0.009030856,3.321543,0.005914771,4.6388583,0.004235608,5.8873186,0.0023091866,9.399155,0.0024632998,8.916244,0.0025692398,8.833868,0.0030839995,7.5275235,0.0038011877,6.074234,0.004712513,4.7835193,0.005875016,3.7395976,0.007303327,2.9604023,0.009271772,2.3510528,0.011973418,1.9007683,0.01586647,1.5638632
0.8249907343136751,0.06063823,0.84912854,0.105167195,0.8624203,0.08652185,0.92176914,0.06875581,1.0042049,0.044633258,1.1870176,0.019837894,1.8362429,0.009682685,3.287674,0.0063390234,4.5928245,0.004544737,5.83437,0.0024716896,9.326844,0.002608399,8.843437,0.0026888803,8.750835,0.003212205,7.4407,0.0039463905,5.9965653,0.0048794006,4.720734,0.0060767564,3.68861,0.0075495383,2.9191296,0.009571827,2.318618,0.012358325,1.8742728,0.016368361,1.5420215
0.8349912484789278,0.062215574,0.83768404,0.10798669,0.8506263,0.08979631,0.90640366,0.072292596,0.98557436,0.047776856,1.1663159,0.021349935,1.8127111,0.010432955,3.2464056,0.0068319407,4.5361824,0.0049019377,5.7694154,0.0026587923,9.238522,0.0027775546,8.754376,0.00282611,8.652312,0.0033525897,7.3431783,0.0041074236,5.908648,0.0050615305,4.6510286,0.006292332,3.6332908,0.0078106285,2.8747406,0.009896005,2.283111,0.012773949,1.845295,0.016908657,1.5182201
0.8449917626441805,0.06387714,0.82553905,0.11095559,0.8381085,0.093274444,0.8898481,0.07608905,0.96508276,0.051331915,1.1418455,0.023129432,1.7833802,0.011304247,3.1955767,0.0074044983,4.466375,0.0053227735,5.687961,0.0028801672,9.127281,0.002974606,8.645226,0.0029845184,8.534449,0.0035106211,7.23057,0.004286898,5.808651,0.005262286,4.572897,0.006525359,3.5726187,0.008089044,2.8267727,0.010242186,2.2447186,0.013214638,1.8142006,0.0174801,1.492758
0.8549922768094332,0.065644056,0.8125369,0.114120364,0.8246688,0.09697327,0.87201333,0.080203414,0.94237494,0.05540869,1.112556,0.025223268,1.7467719,0.012341339,3.1313126,0.00808443,4.3782654,0.005833127,5.5825143,0.0031509774,8.981806,0.0032139036,8.505289,0.0031740589,8.388022,0.0036905203,7.099036,0.0044885846,5.6940193,0.005489411,4.4830503,0.0067822835,3.5048018,0.008391345,2.7740445,0.010611163,2.203331,0.01367311,1.7815014,0.018085198,1.4655175
0.864992790974686,0.06751395,0.7986959,0.117485195,0.81028897,0.10092886,0.8527241,0.08469502,0.9170885,0.06004202,1.0779021,0.02779592,1.6990082,0.013607175,3.0479033,0.008919833,4.26303,0.006470434,5.4414563,0.0034964639,8.782417,0.003513989,8.319316,0.0034004406,8.206101,0.0039057229,6.9375415,0.004715357,5.5626507,0.005744521,4.380564,0.0070709973,3.4276109,0.008727464,2.7147517,0.011010179,2.1581151,0.014167268,1.7459203,0.018720081,1.436678
0.8749933051399387,0.06951619,0.7838021,0.12108246,0.7948339,0.105217345,0.8316123,0.08959633,0.8890256,0.06535657,1.0367031,0.031040825,1.635013,0.015206518,2.935763,0.009979199,4.1073384,0.0072966563,5.245117,0.003954524,8.496712,0.003912435,8.056241,0.0036993239,7.9555793,0.0041731745,6.731437,0.0049798586,5.406679,0.0060347267,4.262331,0.0073956503,3.3398108,0.009103765,2.6477041,0.011455225,2.1072333,0.014710363,1.7064939,0.019406825,1.4052452
0.8849938193051914,0.0716513,0.76785964,0.1250291,0.7778069,0.109755255,0.80910885,0.09501167,0.85760725,0.07154883,0.9872574,0.03532684,1.5454774,0.017344479,2.7765508,0.011404601,3.884473,0.008425798,4.957037,0.004611764,8.051597,0.004489382,7.648537,0.0041183513,7.588356,0.0045188493,6.4581265,0.0052993563,5.215253,0.0063737137,4.1225605,0.007762229,3.239731,0.009520573,2.572837,0.011951565,2.0500808,0.015319695,1.661965,0.020158732,1.3706231
0.8949943334704441,0.073977314,0.75044876,0.12931822,0.75925183,0.114738144,0.78428197,0.10095262,0.8228403,0.078799054,0.9281664,0.04128819,1.4149121,0.020422444,2.5353532,0.013473107,3.5434508,0.010114792,4.498308,0.0057090768,7.2462664,0.0054341857,6.9347253,0.004784732,6.9785976,0.0050166827,6.0554595,0.0057204766,4.9597545,0.006784208,3.9518304,0.008188384,3.122613,0.009994578,2.4872272,0.0125002405,1.9865967,0.016006064,1.61158,0.021021947,1.3307128
0.9049948476356968,0.07653543,0.7312841,0.134002,0.7389699,0.12028974,0.75657606,0.10756369,0.7840358,0.08721174,0.8590993,0.050285086,1.2144651,0.025435103,2.1356528,0.016978825,2.955256,0.013176941,3.649925,0.008185404,5.399491,0.00769923,5.2102747,0.006249406,5.6282077,0.0059142443,5.3244567,0.0063202837,4.5941863,0.007306424,3.7339578,0.008699409,2.981835,0.01054308,2.3879714,0.013130428,1.9135587,0.0167849,1.5543153,0.021988902,1.2859403
0.9149953618009495,0.07935269,0.71020234,0.139202,0.71648204,0.12645909,0.7258568,0.11502478,0.74042296,0.09695888,0.7799352,0.064673275,0.9140244,0.03657413,1.3612564,0.02553434,1.7509845,0.021243017,1.8962666,0.01840885,1.4392256,0.019747715,1.1217638,0.015905274,1.5692257,0.00909427,3.2274415,0.007408742,3.9459908,0.008053213,3.4250474,0.009342724,2.8054192,0.011203312,2.2688925,0.013867951,1.8283076,0.01766976,1.4894109,0.02307585,1.2357162
0.9249958759662023,0.082489826,0.6868151,0.14506698,0.69122446,0.13340968,0.6914991,0.123530485,0.69136417,0.10848198,0.689562,0.086732894,0.55137247,0.07064292,0.29778206,0.056355074,0.25085336,0.04949153,0.17953016,0.048919253,0.012091059,0.05051838,0.0042017736,0.04752898,0.0025451025,0.034530856,0.09356343,0.012426816,2.0151734,0.009356773,2.9085083,0.010259765,2.55851,0.01203646,2.1204133,0.014736373,1.7288281,0.018702129,1.4142833,0.024337495,1.1778249
0.934996390131455,0.086114444,0.65998894,0.15183158,0.6623293,0.14136194,0.65273446,0.13334414,0.63618666,0.12197552,0.5905734,0.11352785,0.275759,0.12132234,0.015018305,0.11126135,0.0022250265,0.09982815,0.0007343477,0.09155299,4.1619633e-06,0.08857892,1.898352e-06,0.0855536,2.620201e-07,0.07605051,5.000301e-06,0.051679857,0.011229979,0.01529712,1.4892967,0.011748115,2.1786437,0.013216188,1.9160835,0.015849048,1.6038077,0.019914834,1.3274163,0.025814757,1.1109586
0.9449969042967076,0.09035409,0.628989,0.15979709,0.62876904,0.15076855,0.6079316,0.1448517,0.57413274,0.13778895,0.4863372,0.14138107,0.12757695,0.15808927,0.0015397217,0.15361398,3.589444e-05,0.14362608,2.8042946e-06,0.1344113,0.0,0.12918706,0.0,0.12586513,0.0,0.12010084,0.0,0.10550384,4.6256126e-08,0.07044872,0.0043040193,0.018502116,1.1732723,0.015137949,1.6058671,0.017419396,1.4341466,0.021557573,1.2131988,0.027607437,1.0317386
0.9549974184619603,0.09554639,0.5917582,0.16950388,0.58876497,0.16220905,0.555408,0.15877022,0.50378656,0.15681957,0.37942365,0.1694979,0.05730784,0.18854964,0.00025177485,0.18655464,1.7313007e-06,0.17943709,0.0,0.17162332,0.0,0.16731869,0.0,0.1649402,0.0,0.16217567,0.0,0.15487574,0.0,0.13955641,0.0,0.09954156,0.0014407953,0.027496688,0.7769144,0.020051803,1.1743655,0.023949757,1.0562116,0.030155307,0.92391235
0.964997932627213,0.10214458,0.54591274,0.18206985,0.53880817,0.17692254,0.4917124,0.17642795,0.42304337,0.17999937,0.2758197,0.19905259,0.024527285,0.2180238,4.4970777e-05,0.21772237,8.016021e-08,0.2124062,0.0,0.2066378,0.0,0.2042508,0.0,0.20318978,0.0,0.20216055,0.0,0.19923209,0.0,0.19362345,0.0,0.18020475,0.0,0.14852706,2.6366213e-05,0.06393106,0.42155802,0.028507628,0.7981514,0.033963304,0.775832
0.9749984467924657,0.111424774,0.48481888,0.20005353,0.471653,0.197634,0.41049019,0.20116958,0.32687622,0.21038641,0.17840576,0.23355116,0.009149818,0.25142682,6.7494975e-06,0.2517146,5.9604645e-08,0.24808204,0.0,0.24400109,0.0,0.24363454,0.0,0.24412566,0.0,0.24455169,0.0,0.24387394,0.0,0.24258745,0.0,0.23897439,0.0,0.23291089,0.0,0.21947113,2.4261979e-08,0.15757863,0.099841155,0.069454305,0.4132291
0.9849989609577184,0.12686205,0.39364612,0.23065238,0.3712563,0.23270153,0.2974012,0.24131784,0.210933,0.2570988,0.09016775,0.28209907,0.0024051243,0.29781926,5.441415e-07,0.29803932,5.9604645e-08,0.29522693,0.0,0.2925506,0.0,0.29441908,0.0,0.29578537,0.0,0.29760593,0.0,0.2993464,0.0,0.30088663,0.0,0.30251998,0.0,0.30515465,0.0,0.30837777,0.0,0.3115478,0.0,0.30876133,7.1029314e-07
0.9949994751229712,0.18066396,0.20793934,0.37829897,0.16053239,0.3854833,0.11027113,0.39869502,0.06518322,0.41846162,0.019617856,0.44196272,0.00019537011,0.45172343,0.0,0.4479115,5.9604645e-08,0.44276577,0.0,0.43901432,0.0,0.44089547,0.0,0.44353193,0.0,0.44545424,0.0,0.44736817,0.0,0.4504344,0.0,0.45520967,0.0,0.4625628,0.0,0.47306845,0.0,0.4907544,0.0,0.5155935,5.9604645e-08


==> percentile_over_time_90.txt <==
x y c
1 0.05 0.02
20 0.025 0.02
40 0.02 0.002
60 0.025 0.01
80 0.05 0.002
100 0.06 0.002


==> percentile_over_time_98.txt <==
x y c
1 0.1 0.002
10 0.05 0.02
30 0.04 0.002
40 0.05 0.02
60 0.1 0.002
100 0.12 0.02


==> percentile_over_time_998.txt <==
x y c
1 0.15 0.02
7 0.075 0.02
25 0.06 0.05
30 0.075 0.02
50 0.15 0.01
100 0.18 0.02

